Combining N3LO QCD calculations and parton showers for hadronic collision events

Detailed and precise background predictions are the backbone of large parts of high-energy collider phenomenology. This requires to embed precision QCD calculations into detailed event generators, to produce comprehensive software simulations. Only continued progress in this direction will allow us to exploit the full potential of measurements at the Large Hadron Collider, or at a future Electron-Ion Collider. This work presents a method to combine third-order QCD calculations for hadronic scattering processes with Monte-Carlo event generators, thus enabling a new generation of precision predictions.

==> fig/PDFExpansion.dat <==
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0000000e-05	7.9535421e+00	4.3210527e+00	2.9796904e+00	3.4288000e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0115911e-05	7.9207439e+00	4.3054077e+00	2.9705871e+00	3.4157180e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0233166e-05	7.8880101e+00	4.2897729e+00	2.9614739e+00	3.4026858e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0351779e-05	7.8553453e+00	4.2741501e+00	2.9523518e+00	3.3897035e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0471768e-05	7.8227541e+00	4.2585413e+00	2.9432219e+00	3.3767710e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0593147e-05	7.7902409e+00	4.2429486e+00	2.9340850e+00	3.3638883e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0715933e-05	7.7578101e+00	4.2273737e+00	2.9249421e+00	3.3510555e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0840143e-05	7.7254659e+00	4.2118186e+00	2.9157942e+00	3.3382725e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0965792e-05	7.6932124e+00	4.1962851e+00	2.9066422e+00	3.3255394e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1092898e-05	7.6610536e+00	4.1807748e+00	2.8974870e+00	3.3128561e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1221477e-05	7.6289933e+00	4.1652896e+00	2.8883295e+00	3.3002226e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1351546e-05	7.5970350e+00	4.1498311e+00	2.8791706e+00	3.2876390e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1483123e-05	7.5651821e+00	4.1344009e+00	2.8700112e+00	3.2751052e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1616225e-05	7.5335437e+00	4.1190432e+00	2.8608732e+00	3.2626212e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1750870e-05	7.5020843e+00	4.1037440e+00	2.8517499e+00	3.2501871e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1887075e-05	7.4706971e+00	4.0884603e+00	2.8426200e+00	3.2378028e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2024859e-05	7.4393865e+00	4.0731941e+00	2.8334846e+00	3.2254684e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2164241e-05	7.4081571e+00	4.0579476e+00	2.8243450e+00	3.2131838e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2305238e-05	7.3770131e+00	4.0427227e+00	2.8152023e+00	3.2009490e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2447869e-05	7.3459588e+00	4.0275215e+00	2.8060576e+00	3.1887640e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2592154e-05	7.3149983e+00	4.0123460e+00	2.7969123e+00	3.1766289e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2738111e-05	7.2841356e+00	3.9971981e+00	2.7877674e+00	3.1645436e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2885759e-05	7.2533745e+00	3.9820797e+00	2.7786242e+00	3.1525081e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3035119e-05	7.2227187e+00	3.9669926e+00	2.7694838e+00	3.1405225e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3186211e-05	7.1921716e+00	3.9519386e+00	2.7603474e+00	3.1285867e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3339054e-05	7.1617418e+00	3.9369210e+00	2.7512160e+00	3.1167007e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3493668e-05	7.1316146e+00	3.9219957e+00	2.7420895e+00	3.1048645e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3650074e-05	7.1015625e+00	3.9070957e+00	2.7329706e+00	3.0930782e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3808294e-05	7.0715899e+00	3.8922231e+00	2.7238607e+00	3.0813416e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3968347e-05	7.0417013e+00	3.8773799e+00	2.7147606e+00	3.0696550e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4130256e-05	7.0119011e+00	3.8625681e+00	2.7056715e+00	3.0580181e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4294041e-05	6.9821935e+00	3.8477896e+00	2.6965944e+00	3.0464310e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4459725e-05	6.9525827e+00	3.8330464e+00	2.6875302e+00	3.0348938e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4627329e-05	6.9230727e+00	3.8183403e+00	2.6784800e+00	3.0234064e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4796876e-05	6.8936673e+00	3.8036731e+00	2.6694447e+00	3.0119688e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4968388e-05	6.8643703e+00	3.7890465e+00	2.6604250e+00	3.0005810e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5141888e-05	6.8351852e+00	3.7744622e+00	2.6514219e+00	2.9892430e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5317399e-05	6.8061153e+00	3.7599216e+00	2.6424362e+00	2.9779549e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5494944e-05	6.7772865e+00	3.7455185e+00	2.6335534e+00	2.9667166e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5674548e-05	6.7486474e+00	3.7312134e+00	2.6247366e+00	2.9555281e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5856233e-05	6.7200854e+00	3.7169211e+00	2.6159069e+00	2.9443894e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6040024e-05	6.6916053e+00	3.7026444e+00	2.6070663e+00	2.9333005e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6225946e-05	6.6632119e+00	3.6883863e+00	2.5982172e+00	2.9222614e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6414023e-05	6.6349098e+00	3.6741499e+00	2.5893619e+00	2.9112721e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6604279e-05	6.6067035e+00	3.6599382e+00	2.5805029e+00	2.9003327e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6796741e-05	6.5785976e+00	3.6457544e+00	2.5716426e+00	2.8894430e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6991434e-05	6.5505963e+00	3.6316015e+00	2.5627839e+00	2.8786032e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7188383e-05	6.5227041e+00	3.6174829e+00	2.5539293e+00	2.8678132e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7387616e-05	6.4949249e+00	3.6034016e+00	2.5450818e+00	2.8570730e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7589157e-05	6.4672628e+00	3.5893610e+00	2.5362444e+00	2.8463826e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7793035e-05	6.4397268e+00	3.5753599e+00	2.5274119e+00	2.8357420e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7999276e-05	6.4124021e+00	3.5613282e+00	2.5184585e+00	2.8251512e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8207907e-05	6.3851851e+00	3.5473657e+00	2.5095571e+00	2.8146102e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8418957e-05	6.3580801e+00	3.5334749e+00	2.5007095e+00	2.8041190e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8632453e-05	6.3310912e+00	3.5196583e+00	2.4919177e+00	2.7936776e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8848424e-05	6.3042224e+00	3.5059183e+00	2.4831833e+00	2.7832860e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9066898e-05	6.2774775e+00	3.4922573e+00	2.4745083e+00	2.7729442e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9287904e-05	6.2508603e+00	3.4786776e+00	2.4658944e+00	2.7626522e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9511472e-05	6.2243742e+00	3.4651814e+00	2.4573432e+00	2.7524101e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9737632e-05	6.1980225e+00	3.4517707e+00	2.4488565e+00	2.7422177e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9966413e-05	6.1718084e+00	3.4384475e+00	2.4404358e+00	2.7320751e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0197845e-05	6.1457347e+00	3.4252137e+00	2.4320825e+00	2.7219899e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0431961e-05	6.1198039e+00	3.4120711e+00	2.4237983e+00	2.7119746e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0668789e-05	6.0941351e+00	3.3990575e+00	2.4155851e+00	2.7020283e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0908364e-05	6.0686698e+00	3.3861556e+00	2.4074437e+00	2.6921500e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1150714e-05	6.0433111e+00	3.3733359e+00	2.3993750e+00	2.6823386e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1395875e-05	6.0180624e+00	3.3606004e+00	2.3913798e+00	2.6725931e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1643876e-05	5.9929272e+00	3.3479505e+00	2.3834593e+00	2.6629123e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1894753e-05	5.9679086e+00	3.3353879e+00	2.3756142e+00	2.6532953e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2148537e-05	5.9430096e+00	3.3229140e+00	2.3678454e+00	2.6437410e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2405263e-05	5.9182330e+00	3.3105300e+00	2.3601533e+00	2.6342483e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2664965e-05	5.8935815e+00	3.2982370e+00	2.3525386e+00	2.6248162e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2927677e-05	5.8690574e+00	3.2860359e+00	2.3450014e+00	2.6154437e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3193434e-05	5.8446628e+00	3.2739273e+00	2.3375418e+00	2.6061296e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3462271e-05	5.8203994e+00	3.2619119e+00	2.3301599e+00	2.5968729e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3734225e-05	5.7962891e+00	3.2500041e+00	2.3228688e+00	2.5876725e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4009331e-05	5.7725316e+00	3.2383446e+00	2.3158003e+00	2.5785275e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4287625e-05	5.7488555e+00	3.2267405e+00	2.3087724e+00	2.5694367e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4569145e-05	5.7252640e+00	3.2151932e+00	2.3017862e+00	2.5603991e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4853929e-05	5.7017599e+00	3.2037040e+00	2.2948422e+00	2.5514136e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5142013e-05	5.6783460e+00	3.1922740e+00	2.2879412e+00	2.5424792e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5433437e-05	5.6550249e+00	3.1809043e+00	2.2810838e+00	2.5335948e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5728239e-05	5.6317990e+00	3.1695957e+00	2.2742703e+00	2.5247593e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6026457e-05	5.6086705e+00	3.1583489e+00	2.2675013e+00	2.5159718e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6328133e-05	5.5856414e+00	3.1471646e+00	2.2607770e+00	2.5072311e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6633305e-05	5.5627135e+00	3.1360433e+00	2.2540975e+00	2.4985363e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6942014e-05	5.5398884e+00	3.1249852e+00	2.2474629e+00	2.4898861e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7254302e-05	5.5171674e+00	3.1139904e+00	2.2408731e+00	2.4812797e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7570209e-05	5.4946986e+00	3.1031033e+00	2.2343083e+00	2.4727158e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7889778e-05	5.4723966e+00	3.0922975e+00	2.2277797e+00	2.4641936e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8213051e-05	5.4501494e+00	3.0815386e+00	2.2213017e+00	2.4557118e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8540072e-05	5.4279597e+00	3.0708267e+00	2.2148732e+00	2.4472695e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8870883e-05	5.4058300e+00	3.0601616e+00	2.2084930e+00	2.4388657e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9205528e-05	5.3837628e+00	3.0495431e+00	2.2021597e+00	2.4304991e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9544052e-05	5.3617605e+00	3.0389707e+00	2.1958714e+00	2.4221689e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9886500e-05	5.3398252e+00	3.0284436e+00	2.1896264e+00	2.4138739e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0232918e-05	5.3179589e+00	3.0179609e+00	2.1834224e+00	2.4056130e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0583351e-05	5.2961636e+00	3.0075215e+00	2.1772568e+00	2.3973853e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0937845e-05	5.2744410e+00	2.9971240e+00	2.1711269e+00	2.3891897e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1296449e-05	5.2527924e+00	2.9867667e+00	2.1650296e+00	2.3810251e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1659209e-05	5.2312582e+00	2.9765118e+00	2.1590380e+00	2.3728904e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2026175e-05	5.2101065e+00	2.9667978e+00	2.1536751e+00	2.3647846e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2397393e-05	5.1889547e+00	2.9569896e+00	2.1481808e+00	2.3567067e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2772915e-05	5.1678070e+00	2.9470905e+00	2.1425579e+00	2.3486555e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3152789e-05	5.1466678e+00	2.9371039e+00	2.1368097e+00	2.3406301e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3537066e-05	5.1255415e+00	2.9270338e+00	2.1309396e+00	2.3326294e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3925798e-05	5.1044328e+00	2.9168842e+00	2.1249516e+00	2.3246522e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4319035e-05	5.0833463e+00	2.9066596e+00	2.1188499e+00	2.3166977e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4716831e-05	5.0622867e+00	2.8963649e+00	2.1126393e+00	2.3087646e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5119237e-05	5.0412590e+00	2.8860051e+00	2.1063249e+00	2.3008520e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5526308e-05	5.0202682e+00	2.8755858e+00	2.0999123e+00	2.2929588e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5938097e-05	4.9993192e+00	2.8651129e+00	2.0934077e+00	2.2850840e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6354659e-05	4.9784173e+00	2.8545927e+00	2.0868177e+00	2.2772264e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6776049e-05	4.9574156e+00	2.8436765e+00	2.0797289e+00	2.2693850e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7202324e-05	4.9364182e+00	2.8326019e+00	2.0724218e+00	2.2615589e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7633540e-05	4.9155350e+00	2.8216207e+00	2.0651934e+00	2.2537468e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8069755e-05	4.8947688e+00	2.8107348e+00	2.0580456e+00	2.2459478e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8511025e-05	4.8741224e+00	2.7999459e+00	2.0509798e+00	2.2381608e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8957410e-05	4.8535985e+00	2.7892560e+00	2.0439977e+00	2.2303847e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9408969e-05	4.8331994e+00	2.7786664e+00	2.0371006e+00	2.2226186e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9865763e-05	4.8129273e+00	2.7681788e+00	2.0302899e+00	2.2148612e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0327851e-05	4.7927841e+00	2.7577944e+00	2.0235668e+00	2.2071291e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0795295e-05	4.7727716e+00	2.7475143e+00	2.0169325e+00	2.1994697e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1268158e-05	4.7528911e+00	2.7373395e+00	2.0103880e+00	2.1918834e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1746501e-05	4.7331439e+00	2.7272709e+00	2.0039342e+00	2.1843679e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2230389e-05	4.7135592e+00	2.7173094e+00	1.9975566e+00	2.1769208e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2719886e-05	4.6942825e+00	2.7074583e+00	1.9911785e+00	2.1695397e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3215056e-05	4.6750950e+00	2.6977136e+00	1.9849173e+00	2.1622220e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3715966e-05	4.6559986e+00	2.6880751e+00	1.9787719e+00	2.1549655e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4222683e-05	4.6369953e+00	2.6785425e+00	1.9727413e+00	2.1477677e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4735272e-05	4.6180865e+00	2.6691152e+00	1.9668239e+00	2.1406261e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5253803e-05	4.5992737e+00	2.6597923e+00	1.9610180e+00	2.1335384e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5778345e-05	4.5805580e+00	2.6505727e+00	1.9553213e+00	2.1265021e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6308966e-05	4.5619405e+00	2.6414548e+00	1.9497312e+00	2.1195148e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6845738e-05	4.5434217e+00	2.6324367e+00	1.9442449e+00	2.1125742e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7388732e-05	4.5250021e+00	2.6235161e+00	1.9388589e+00	2.1056776e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7938020e-05	4.5066817e+00	2.6146905e+00	1.9335693e+00	2.0988229e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8493674e-05	4.4884604e+00	2.6059567e+00	1.9283720e+00	2.0920075e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9055769e-05	4.4706124e+00	2.5977161e+00	1.9237314e+00	2.0852290e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9624380e-05	4.4529429e+00	2.5896788e+00	1.9193109e+00	2.0784849e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0199581e-05	4.4352810e+00	2.5815909e+00	1.9148152e+00	2.0717730e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0781449e-05	4.4176296e+00	2.5734543e+00	1.9102459e+00	2.0650907e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1370062e-05	4.3999916e+00	2.5652707e+00	1.9056045e+00	2.0584357e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1965498e-05	4.3823700e+00	2.5570423e+00	1.9008928e+00	2.0518055e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2567835e-05	4.3647677e+00	2.5487712e+00	1.8961128e+00	2.0451977e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3177155e-05	4.3471878e+00	2.5404599e+00	1.8912665e+00	2.0386098e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3793536e-05	4.3296331e+00	2.5321107e+00	1.8863564e+00	2.0320395e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4417063e-05	4.3121068e+00	2.5237264e+00	1.8813851e+00	2.0254844e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5047817e-05	4.2946118e+00	2.5153097e+00	1.8763554e+00	2.0189420e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5685881e-05	4.2771511e+00	2.5068637e+00	1.8712702e+00	2.0124099e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6331342e-05	4.2597187e+00	2.4983466e+00	1.8660723e+00	2.0058856e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6984284e-05	4.2422828e+00	2.4895873e+00	1.8605296e+00	1.9993669e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.7644795e-05	4.2249022e+00	2.4808685e+00	1.8550231e+00	1.9928512e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8312962e-05	4.2075792e+00	2.4721911e+00	1.8495531e+00	1.9863361e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8988873e-05	4.1903161e+00	2.4635557e+00	1.8441197e+00	1.9798192e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.9672619e-05	4.1731152e+00	2.4549632e+00	1.8387230e+00	1.9732981e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.0364291e-05	4.1559785e+00	2.4464139e+00	1.8333629e+00	1.9667763e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.1063979e-05	4.1389081e+00	2.4379084e+00	1.8280392e+00	1.9602843e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.1771778e-05	4.1219058e+00	2.4294470e+00	1.8227517e+00	1.9538261e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.2487781e-05	4.1049734e+00	2.4210300e+00	1.8174999e+00	1.9474011e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.3212084e-05	4.0881125e+00	2.4126573e+00	1.8122833e+00	1.9410085e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.3944781e-05	4.0713246e+00	2.4043290e+00	1.8071012e+00	1.9346476e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.4685972e-05	4.0546110e+00	2.3960448e+00	1.8019527e+00	1.9283177e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.5435753e-05	4.0381158e+00	2.3879746e+00	1.7970202e+00	1.9220181e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.6194226e-05	4.0217313e+00	2.3799887e+00	1.7921633e+00	1.9157481e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.6961490e-05	4.0053793e+00	2.3719924e+00	1.7872795e+00	1.9095069e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.7737647e-05	3.9890628e+00	2.3639875e+00	1.7823703e+00	1.9032940e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.8522801e-05	3.9727845e+00	2.3559759e+00	1.7774373e+00	1.8971085e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.9317056e-05	3.9565472e+00	2.3479596e+00	1.7724821e+00	1.8909497e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.0120517e-05	3.9403537e+00	2.3399408e+00	1.7675063e+00	1.8848170e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.0933291e-05	3.9242067e+00	2.3319215e+00	1.7625118e+00	1.8787097e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.1755486e-05	3.9081091e+00	2.3239039e+00	1.7575006e+00	1.8726269e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.2587212e-05	3.8920633e+00	2.3158903e+00	1.7524748e+00	1.8665681e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.3428577e-05	3.8760723e+00	2.3078832e+00	1.7474364e+00	1.8605324e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.4279695e-05	3.8601385e+00	2.2998849e+00	1.7423879e+00	1.8545192e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.5140679e-05	3.8442640e+00	2.2918761e+00	1.7373043e+00	1.8485279e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.6011642e-05	3.8284496e+00	2.2837931e+00	1.7321050e+00	1.8425576e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.6892701e-05	3.8127007e+00	2.2757519e+00	1.7269347e+00	1.8366076e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.7783972e-05	3.7970195e+00	2.2677541e+00	1.7217948e+00	1.8306773e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.8685574e-05	3.7814083e+00	2.2598013e+00	1.7166865e+00	1.8247660e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.9597627e-05	3.7658692e+00	2.2518951e+00	1.7116114e+00	1.8188729e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.0520251e-05	3.7504043e+00	2.2440370e+00	1.7065707e+00	1.8129985e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.1453569e-05	3.7350156e+00	2.2362283e+00	1.7015658e+00	1.8071483e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.2397706e-05	3.7197049e+00	2.2284706e+00	1.6965980e+00	1.8013238e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.3352786e-05	3.7044738e+00	2.2207652e+00	1.6916687e+00	1.7955259e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.4318937e-05	3.6893240e+00	2.2131134e+00	1.6867792e+00	1.7897553e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.5296286e-05	3.6742568e+00	2.2055165e+00	1.6819308e+00	1.7840130e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.6284964e-05	3.6592735e+00	2.1979757e+00	1.6771249e+00	1.7782997e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.7285102e-05	3.6444408e+00	2.1904430e+00	1.6722591e+00	1.7726164e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.8296833e-05	3.6297064e+00	2.1829591e+00	1.6674185e+00	1.7669637e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.9320290e-05	3.6150386e+00	2.1755491e+00	1.6626552e+00	1.7613426e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.0355611e-05	3.6004389e+00	2.1682131e+00	1.6579689e+00	1.7557540e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.1402932e-05	3.5859087e+00	2.1609509e+00	1.6533589e+00	1.7501985e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.2462393e-05	3.5714489e+00	2.1537624e+00	1.6488244e+00	1.7446772e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.3534134e-05	3.5570607e+00	2.1466470e+00	1.6443645e+00	1.7391908e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.4618297e-05	3.5427449e+00	2.1396041e+00	1.6399778e+00	1.7337401e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.5715028e-05	3.5285021e+00	2.1326328e+00	1.6356629e+00	1.7283260e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.6824470e-05	3.5143327e+00	2.1257319e+00	1.6314181e+00	1.7229493e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.7946773e-05	3.5002369e+00	2.1188999e+00	1.6272414e+00	1.7176109e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.9082084e-05	3.4862147e+00	2.1121354e+00	1.6231304e+00	1.7123116e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0023055e-04	3.4723255e+00	2.1055092e+00	1.6191611e+00	1.7070516e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0139234e-04	3.4587104e+00	2.0991935e+00	1.6155176e+00	1.7018100e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0256759e-04	3.4451077e+00	2.0928651e+00	1.6118524e+00	1.6965766e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0375646e-04	3.4315192e+00	2.0865246e+00	1.6081658e+00	1.6913515e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0495911e-04	3.4179467e+00	2.0801727e+00	1.6044581e+00	1.6861350e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0617570e-04	3.4043920e+00	2.0738101e+00	1.6007293e+00	1.6809272e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0740639e-04	3.3908568e+00	2.0674374e+00	1.5969799e+00	1.6757282e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0865135e-04	3.3773428e+00	2.0610553e+00	1.5932102e+00	1.6705382e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0991074e-04	3.3638516e+00	2.0546646e+00	1.5894203e+00	1.6653574e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1118473e-04	3.3503849e+00	2.0482658e+00	1.5856108e+00	1.6601860e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1247348e-04	3.3369443e+00	2.0418596e+00	1.5817818e+00	1.6550241e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1377717e-04	3.3235313e+00	2.0354467e+00	1.5779337e+00	1.6498719e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1509598e-04	3.3101473e+00	2.0290278e+00	1.5740669e+00	1.6447295e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1643007e-04	3.2968406e+00	2.0226131e+00	1.5701785e+00	1.6395972e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1777962e-04	3.2835724e+00	2.0161952e+00	1.5662716e+00	1.6344751e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1914481e-04	3.2703236e+00	2.0097703e+00	1.5623482e+00	1.6293633e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2052583e-04	3.2570960e+00	2.0033395e+00	1.5584088e+00	1.6242620e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2192286e-04	3.2438915e+00	1.9969034e+00	1.5544537e+00	1.6191715e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2333608e-04	3.2307119e+00	1.9904628e+00	1.5504833e+00	1.6140918e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2476568e-04	3.2175589e+00	1.9840186e+00	1.5464981e+00	1.6090231e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2621185e-04	3.2044343e+00	1.9775715e+00	1.5424986e+00	1.6039656e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2767479e-04	3.1913398e+00	1.9711224e+00	1.5384852e+00	1.5989195e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2915468e-04	3.1782770e+00	1.9646721e+00	1.5344583e+00	1.5938849e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3065172e-04	3.1652474e+00	1.9582213e+00	1.5304186e+00	1.5888620e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3216612e-04	3.1522527e+00	1.9517708e+00	1.5263666e+00	1.5838509e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3369807e-04	3.1393105e+00	1.9453252e+00	1.5223015e+00	1.5788519e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3524778e-04	3.1264527e+00	1.9388920e+00	1.5182216e+00	1.5738651e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3681545e-04	3.1136194e+00	1.9324582e+00	1.5141321e+00	1.5688906e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3840129e-04	3.1008125e+00	1.9260248e+00	1.5100336e+00	1.5639287e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4000552e-04	3.0880340e+00	1.9195928e+00	1.5059266e+00	1.5589794e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4162834e-04	3.0752857e+00	1.9131630e+00	1.5018116e+00	1.5540430e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4326996e-04	3.0625694e+00	1.9067364e+00	1.4976894e+00	1.5491197e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4493062e-04	3.0498870e+00	1.9003140e+00	1.4935604e+00	1.5442095e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4661053e-04	3.0372401e+00	1.8938966e+00	1.4894253e+00	1.5393127e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4830990e-04	3.0246306e+00	1.8874853e+00	1.4852847e+00	1.5344294e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5002898e-04	3.0120600e+00	1.8810809e+00	1.4811392e+00	1.5295598e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5176798e-04	2.9995300e+00	1.8746844e+00	1.4769896e+00	1.5247041e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5352714e-04	2.9870421e+00	1.8682967e+00	1.4728364e+00	1.5198624e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5530669e-04	2.9746475e+00	1.8619368e+00	1.4686892e+00	1.5150349e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5710686e-04	2.9623029e+00	1.8555895e+00	1.4645408e+00	1.5102218e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5892790e-04	2.9499905e+00	1.8492486e+00	1.4603885e+00	1.5054232e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6077005e-04	2.9377124e+00	1.8429153e+00	1.4562331e+00	1.5006393e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6263356e-04	2.9254703e+00	1.8365907e+00	1.4520755e+00	1.4958702e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6451866e-04	2.9132662e+00	1.8302760e+00	1.4479167e+00	1.4911162e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6642561e-04	2.9011018e+00	1.8239725e+00	1.4437575e+00	1.4863774e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6835467e-04	2.8889790e+00	1.8176812e+00	1.4395990e+00	1.4816539e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7030608e-04	2.8768995e+00	1.8114034e+00	1.4354421e+00	1.4769460e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7228012e-04	2.8648649e+00	1.8051402e+00	1.4312878e+00	1.4722537e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7427704e-04	2.8528768e+00	1.7988930e+00	1.4271372e+00	1.4675774e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7629710e-04	2.8409369e+00	1.7926628e+00	1.4229914e+00	1.4629170e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7834058e-04	2.8290599e+00	1.7864449e+00	1.4188383e+00	1.4582729e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8040774e-04	2.8172672e+00	1.7802314e+00	1.4146594e+00	1.4536451e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8249886e-04	2.8055159e+00	1.7740435e+00	1.4104994e+00	1.4490339e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8461423e-04	2.7938077e+00	1.7678821e+00	1.4063588e+00	1.4444393e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8675411e-04	2.7821443e+00	1.7617482e+00	1.4022384e+00	1.4398616e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8891880e-04	2.7705273e+00	1.7556427e+00	1.3981388e+00	1.4353010e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9110857e-04	2.7589583e+00	1.7495663e+00	1.3940605e+00	1.4307575e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9332373e-04	2.7474387e+00	1.7435201e+00	1.3900043e+00	1.4262314e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9556457e-04	2.7359699e+00	1.7375046e+00	1.3859705e+00	1.4217229e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9783138e-04	2.7245531e+00	1.7315206e+00	1.3819599e+00	1.4172320e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0012446e-04	2.7131897e+00	1.7255689e+00	1.3779728e+00	1.4127590e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0244412e-04	2.7018806e+00	1.7196501e+00	1.3740098e+00	1.4083050e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0479067e-04	2.6906270e+00	1.7137646e+00	1.3700712e+00	1.4038706e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0716442e-04	2.6795003e+00	1.7079449e+00	1.3661725e+00	1.3994555e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0956569e-04	2.6684350e+00	1.7021614e+00	1.3622998e+00	1.3950595e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1199478e-04	2.6574080e+00	1.6964039e+00	1.3584485e+00	1.3906824e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1445204e-04	2.6464209e+00	1.6906732e+00	1.3546189e+00	1.3863238e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1693777e-04	2.6354751e+00	1.6849698e+00	1.3508114e+00	1.3819835e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1945232e-04	2.6245718e+00	1.6792945e+00	1.3470264e+00	1.3776612e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2199601e-04	2.6137124e+00	1.6736477e+00	1.3432642e+00	1.3733568e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2456919e-04	2.6028981e+00	1.6680300e+00	1.3395251e+00	1.3690699e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2717220e-04	2.5921299e+00	1.6624419e+00	1.3358092e+00	1.3648002e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2980537e-04	2.5814089e+00	1.6568838e+00	1.3321166e+00	1.3605476e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3246907e-04	2.5707360e+00	1.6513559e+00	1.3284476e+00	1.3563117e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3516364e-04	2.5601120e+00	1.6458585e+00	1.3248021e+00	1.3520923e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3788945e-04	2.5495660e+00	1.6404107e+00	1.3211972e+00	1.3478891e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4064685e-04	2.5391314e+00	1.6350343e+00	1.3176528e+00	1.3437019e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4343621e-04	2.5287265e+00	1.6296748e+00	1.3141190e+00	1.3395305e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4625791e-04	2.5183527e+00	1.6243329e+00	1.3105960e+00	1.3353744e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4911231e-04	2.5080111e+00	1.6190090e+00	1.3070842e+00	1.3312336e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5199979e-04	2.4977031e+00	1.6137036e+00	1.3035839e+00	1.3271077e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5492075e-04	2.4874297e+00	1.6084172e+00	1.3000953e+00	1.3229965e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5787556e-04	2.4771919e+00	1.6031501e+00	1.2966187e+00	1.3188997e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6086462e-04	2.4669909e+00	1.5979028e+00	1.2931543e+00	1.3148171e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6388833e-04	2.4568273e+00	1.5926755e+00	1.2897021e+00	1.3107484e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6694709e-04	2.4467022e+00	1.5874685e+00	1.2862623e+00	1.3066933e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7004130e-04	2.4366161e+00	1.5822819e+00	1.2828351e+00	1.3026516e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7317138e-04	2.4265697e+00	1.5771158e+00	1.2794203e+00	1.2986230e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7633773e-04	2.4166398e+00	1.5719929e+00	1.2760088e+00	1.2946072e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7954079e-04	2.4067522e+00	1.5668911e+00	1.2726095e+00	1.2906041e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8278098e-04	2.3968855e+00	1.5618037e+00	1.2692248e+00	1.2866133e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8605872e-04	2.3870406e+00	1.5567309e+00	1.2658546e+00	1.2826346e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8937446e-04	2.3772189e+00	1.5516726e+00	1.2624983e+00	1.2786678e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9272862e-04	2.3674213e+00	1.5466290e+00	1.2591555e+00	1.2747124e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9612167e-04	2.3576489e+00	1.5415997e+00	1.2558256e+00	1.2707684e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9955405e-04	2.3479027e+00	1.5365847e+00	1.2525079e+00	1.2668355e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0302621e-04	2.3381836e+00	1.5315838e+00	1.2492018e+00	1.2629133e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0653862e-04	2.3284925e+00	1.5265965e+00	1.2459062e+00	1.2590017e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1009174e-04	2.3188301e+00	1.5216224e+00	1.2426203e+00	1.2551003e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1368604e-04	2.3091972e+00	1.5166610e+00	1.2393430e+00	1.2512089e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1732201e-04	2.2996383e+00	1.5117807e+00	1.2361549e+00	1.2473273e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2100012e-04	2.2901927e+00	1.5070419e+00	1.2331270e+00	1.2434552e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2472087e-04	2.2807487e+00	1.5022670e+00	1.2300487e+00	1.2395923e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2848474e-04	2.2713078e+00	1.4974574e+00	1.2269209e+00	1.2357384e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3229224e-04	2.2618720e+00	1.4926145e+00	1.2237449e+00	1.2318932e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3614387e-04	2.2524430e+00	1.4877397e+00	1.2205221e+00	1.2280565e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4004015e-04	2.2430228e+00	1.4828346e+00	1.2172540e+00	1.2242279e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4398159e-04	2.2336132e+00	1.4779011e+00	1.2139421e+00	1.2204073e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4796872e-04	2.2242162e+00	1.4729409e+00	1.2105883e+00	1.2165944e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5200206e-04	2.2148338e+00	1.4679560e+00	1.2071945e+00	1.2127888e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5608215e-04	2.2054679e+00	1.4629485e+00	1.2037630e+00	1.2089905e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6020953e-04	2.1961205e+00	1.4579207e+00	1.2002958e+00	1.2051990e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6438476e-04	2.1867938e+00	1.4528749e+00	1.1967956e+00	1.2014142e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6860838e-04	2.1774272e+00	1.4476531e+00	1.1930736e+00	1.1976357e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7288096e-04	2.1680861e+00	1.4424203e+00	1.1893262e+00	1.1938634e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7720306e-04	2.1587879e+00	1.4372187e+00	1.1856034e+00	1.1900969e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8157526e-04	2.1495339e+00	1.4320491e+00	1.1819057e+00	1.1863361e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8599814e-04	2.1403253e+00	1.4269123e+00	1.1782340e+00	1.1825806e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9047228e-04	2.1311632e+00	1.4218092e+00	1.1745889e+00	1.1788301e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9499828e-04	2.1220489e+00	1.4167403e+00	1.1709710e+00	1.1750845e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9957675e-04	2.1129832e+00	1.4117064e+00	1.1673808e+00	1.1713434e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0420829e-04	2.1039671e+00	1.4067080e+00	1.1638191e+00	1.1676145e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0889350e-04	2.0950015e+00	1.4017457e+00	1.1602863e+00	1.1639083e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1363303e-04	2.0860871e+00	1.3968200e+00	1.1567828e+00	1.1602243e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1842749e-04	2.0772244e+00	1.3919314e+00	1.1533093e+00	1.1565618e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2327753e-04	2.0684432e+00	1.3870817e+00	1.1498519e+00	1.1529203e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2818378e-04	2.0597631e+00	1.3822726e+00	1.1464021e+00	1.1492992e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3314690e-04	2.0511176e+00	1.3775001e+00	1.1429918e+00	1.1456978e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3816755e-04	2.0425078e+00	1.3727646e+00	1.1396210e+00	1.1421155e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4324640e-04	2.0339347e+00	1.3680660e+00	1.1362893e+00	1.1385518e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4838411e-04	2.0253989e+00	1.3634043e+00	1.1329963e+00	1.1350060e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5358138e-04	2.0169015e+00	1.3587794e+00	1.1297414e+00	1.1314775e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5883889e-04	2.0084429e+00	1.3541909e+00	1.1265241e+00	1.1279657e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6415734e-04	2.0000239e+00	1.3496387e+00	1.1233436e+00	1.1244700e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6953743e-04	1.9916449e+00	1.3451220e+00	1.1201988e+00	1.1209898e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7497989e-04	1.9833064e+00	1.3406404e+00	1.1170888e+00	1.1175245e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8048543e-04	1.9750085e+00	1.3361930e+00	1.1140122e+00	1.1140734e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8605478e-04	1.9667516e+00	1.3317790e+00	1.1109678e+00	1.1106361e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9168869e-04	1.9586659e+00	1.3275907e+00	1.1081824e+00	1.1072117e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9738791e-04	1.9506152e+00	1.3234248e+00	1.1054156e+00	1.1037998e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0315318e-04	1.9425728e+00	1.3192405e+00	1.1026188e+00	1.1003998e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0898528e-04	1.9345400e+00	1.3150387e+00	1.0997929e+00	1.0970110e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1488498e-04	1.9265181e+00	1.3108204e+00	1.0969387e+00	1.0936328e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2085307e-04	1.9185084e+00	1.3065867e+00	1.0940572e+00	1.0902646e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2689033e-04	1.9105124e+00	1.3023388e+00	1.0911497e+00	1.0869058e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3299757e-04	1.9025313e+00	1.2980778e+00	1.0882173e+00	1.0835558e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3917560e-04	1.8945665e+00	1.2938050e+00	1.0852612e+00	1.0802140e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4542524e-04	1.8866193e+00	1.2895218e+00	1.0822829e+00	1.0768797e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5174732e-04	1.8786911e+00	1.2852296e+00	1.0792839e+00	1.0735525e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5814268e-04	1.8707832e+00	1.2809298e+00	1.0762657e+00	1.0702316e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6461216e-04	1.8628863e+00	1.2765698e+00	1.0731569e+00	1.0669164e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.7115664e-04	1.8549969e+00	1.2721267e+00	1.0699258e+00	1.0636064e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.7777698e-04	1.8471378e+00	1.2677123e+00	1.0667234e+00	1.0603009e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8447405e-04	1.8393099e+00	1.2633267e+00	1.0635498e+00	1.0569994e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.9124875e-04	1.8315141e+00	1.2589702e+00	1.0604049e+00	1.0537012e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.9810197e-04	1.8237513e+00	1.2546429e+00	1.0572885e+00	1.0504056e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.0503463e-04	1.8160223e+00	1.2503448e+00	1.0542004e+00	1.0471161e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.1204765e-04	1.8083278e+00	1.2460759e+00	1.0511401e+00	1.0438422e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.1914196e-04	1.8006683e+00	1.2418360e+00	1.0481074e+00	1.0405841e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.2631849e-04	1.7930446e+00	1.2376248e+00	1.0451016e+00	1.0373413e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.3357822e-04	1.7854570e+00	1.2334421e+00	1.0421222e+00	1.0341135e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.4092209e-04	1.7779059e+00	1.2292874e+00	1.0391682e+00	1.0309000e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.4835108e-04	1.7703916e+00	1.2251601e+00	1.0362390e+00	1.0277005e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.5586618e-04	1.7630266e+00	1.2212035e+00	1.0334884e+00	1.0245145e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.6346839e-04	1.7556901e+00	1.2172620e+00	1.0307487e+00	1.0213416e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.7115872e-04	1.7483635e+00	1.2133107e+00	1.0279927e+00	1.0181812e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.7893819e-04	1.7410479e+00	1.2093504e+00	1.0252211e+00	1.0150330e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.8680784e-04	1.7337446e+00	1.2053819e+00	1.0224345e+00	1.0118965e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.9476870e-04	1.7264550e+00	1.2014061e+00	1.0196335e+00	1.0087713e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.0282183e-04	1.7191802e+00	1.1974239e+00	1.0168189e+00	1.0056568e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.1096831e-04	1.7119216e+00	1.1934361e+00	1.0139913e+00	1.0025526e+00
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.1920922e-04	1.7046804e+00	1.1894437e+00	1.0111516e+00	9.9945831e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.2754564e-04	1.6974578e+00	1.1854477e+00	1.0083006e+00	9.9637342e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.3597870e-04	1.6902551e+00	1.1814491e+00	1.0054392e+00	9.9329748e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.4450950e-04	1.6830736e+00	1.1774491e+00	1.0025683e+00	9.9023005e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.5313919e-04	1.6759147e+00	1.1734387e+00	9.9967957e-01	9.8717067e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.6186890e-04	1.6687797e+00	1.1694165e+00	9.9677137e-01	9.8411887e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.7069980e-04	1.6616693e+00	1.1654014e+00	9.9386187e-01	9.8107421e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.7963306e-04	1.6545848e+00	1.1613946e+00	9.9095200e-01	9.7803624e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.8866987e-04	1.6475274e+00	1.1573971e+00	9.8804270e-01	9.7500449e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.9781142e-04	1.6404981e+00	1.1534097e+00	9.8513497e-01	9.7197851e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.0705894e-04	1.6334980e+00	1.1494335e+00	9.8222984e-01	9.6895735e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.1641364e-04	1.6265284e+00	1.1454697e+00	9.7932838e-01	9.6594032e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.2587677e-04	1.6195901e+00	1.1415191e+00	9.7643171e-01	9.6292868e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.3544959e-04	1.6126843e+00	1.1375830e+00	9.7354099e-01	9.5992376e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.4513338e-04	1.6058119e+00	1.1336624e+00	9.7065743e-01	9.5692687e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.5492940e-04	1.5989737e+00	1.1297585e+00	9.6778229e-01	9.5393934e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.6483898e-04	1.5921707e+00	1.1258722e+00	9.6491688e-01	9.5096249e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.7486341e-04	1.5854057e+00	1.1219140e+00	9.6192924e-01	9.4799765e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.8500405e-04	1.5786772e+00	1.1179854e+00	9.5896811e-01	9.4504613e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.9526222e-04	1.5719856e+00	1.1140994e+00	9.5605229e-01	9.4210926e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.0563929e-04	1.5653316e+00	1.1102561e+00	9.5318161e-01	9.3918836e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.1613665e-04	1.5587158e+00	1.1064554e+00	9.5035578e-01	9.3628476e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.2675568e-04	1.5521386e+00	1.1026971e+00	9.4757444e-01	9.3339978e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.3749780e-04	1.5456004e+00	1.0989810e+00	9.4483705e-01	9.3053474e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.4836444e-04	1.5391015e+00	1.0953066e+00	9.4214299e-01	9.2769096e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.5935703e-04	1.5326421e+00	1.0916736e+00	9.3949147e-01	9.2486977e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.7047703e-04	1.5262224e+00	1.0880811e+00	9.3688157e-01	9.2207249e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.8172593e-04	1.5198423e+00	1.0845285e+00	9.3431221e-01	9.1930044e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.9310521e-04	1.5135016e+00	1.0810147e+00	9.3178215e-01	9.1655494e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0046164e-03	1.5072615e+00	1.0776177e+00	9.2937611e-01	9.1383529e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0162610e-03	1.5011298e+00	1.0743469e+00	9.2710403e-01	9.1112361e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0280406e-03	1.4950053e+00	1.0710711e+00	9.2482280e-01	9.0841554e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0399567e-03	1.4888886e+00	1.0677906e+00	9.2253261e-01	9.0571124e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0520110e-03	1.4827808e+00	1.0645058e+00	9.2023369e-01	9.0301085e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0642049e-03	1.4766826e+00	1.0612172e+00	9.1792624e-01	9.0031453e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0765402e-03	1.4705948e+00	1.0579250e+00	9.1561049e-01	8.9762243e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0890185e-03	1.4645183e+00	1.0546296e+00	9.1328666e-01	8.9493472e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1016415e-03	1.4584538e+00	1.0513315e+00	9.1095501e-01	8.9225154e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1144107e-03	1.4524021e+00	1.0480311e+00	9.0861575e-01	8.8957305e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1273279e-03	1.4463639e+00	1.0447286e+00	9.0626916e-01	8.8689939e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1403949e-03	1.4403400e+00	1.0414245e+00	9.0391547e-01	8.8423074e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1536133e-03	1.4343311e+00	1.0381192e+00	9.0155497e-01	8.8156723e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1669850e-03	1.4283641e+00	1.0348194e+00	8.9918769e-01	8.7890903e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1805116e-03	1.4224099e+00	1.0315182e+00	8.9681417e-01	8.7625628e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1941951e-03	1.4164665e+00	1.0282155e+00	8.9443470e-01	8.7360915e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2080371e-03	1.4105346e+00	1.0249116e+00	8.9204957e-01	8.7096778e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2220396e-03	1.4046154e+00	1.0216069e+00	8.8965907e-01	8.6833233e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2362044e-03	1.3987094e+00	1.0183021e+00	8.8726351e-01	8.6570295e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2505333e-03	1.3928177e+00	1.0149973e+00	8.8486320e-01	8.6307981e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2650284e-03	1.3869411e+00	1.0116933e+00	8.8245843e-01	8.6046304e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2796915e-03	1.3810802e+00	1.0083902e+00	8.8004955e-01	8.5785281e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2945245e-03	1.3752360e+00	1.0050887e+00	8.7763686e-01	8.5524927e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3095295e-03	1.3694091e+00	1.0017892e+00	8.7522070e-01	8.5265257e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3247084e-03	1.3636003e+00	9.9849206e-01	8.7280142e-01	8.5006288e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3400632e-03	1.3578239e+00	9.9520162e-01	8.7037961e-01	8.4748033e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3555960e-03	1.3520806e+00	9.9191831e-01	8.6795563e-01	8.4490509e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3713089e-03	1.3463508e+00	9.8863686e-01	8.6552945e-01	8.4233731e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3872038e-03	1.3406355e+00	9.8535777e-01	8.6310142e-01	8.3977714e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4032831e-03	1.3349356e+00	9.8208156e-01	8.6067191e-01	8.3722475e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4195487e-03	1.3292520e+00	9.7880875e-01	8.5824132e-01	8.3468027e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4360028e-03	1.3235856e+00	9.7553986e-01	8.5581002e-01	8.3214387e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4526476e-03	1.3179372e+00	9.7227541e-01	8.5337839e-01	8.2961570e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4694854e-03	1.3123076e+00	9.6901591e-01	8.5094685e-01	8.2709592e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4865184e-03	1.3066977e+00	9.6576188e-01	8.4851579e-01	8.2458467e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5037488e-03	1.3011082e+00	9.6251384e-01	8.4608560e-01	8.2208212e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5211789e-03	1.2955399e+00	9.5927229e-01	8.4365671e-01	8.1958841e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5388110e-03	1.2899936e+00	9.5603776e-01	8.4122953e-01	8.1710371e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5566475e-03	1.2844972e+00	9.5282130e-01	8.3881054e-01	8.1462816e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5746908e-03	1.2790198e+00	9.4961115e-01	8.3639313e-01	8.1216191e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5929432e-03	1.2735602e+00	9.4640714e-01	8.3397734e-01	8.0970513e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6114072e-03	1.2681193e+00	9.4320988e-01	8.3156366e-01	8.0725797e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6300851e-03	1.2626980e+00	9.4001996e-01	8.2915261e-01	8.0482057e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6489796e-03	1.2572972e+00	9.3683802e-01	8.2674471e-01	8.0239311e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6680931e-03	1.2519178e+00	9.3366466e-01	8.2434049e-01	7.9997572e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6874282e-03	1.2465605e+00	9.3050050e-01	8.2194049e-01	7.9756856e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7069873e-03	1.2412262e+00	9.2734615e-01	8.1954526e-01	7.9517179e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7267732e-03	1.2359156e+00	9.2420225e-01	8.1715535e-01	7.9278556e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7467884e-03	1.2306296e+00	9.2106939e-01	8.1477135e-01	7.9041002e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7670356e-03	1.2253688e+00	9.1794819e-01	8.1239381e-01	7.8804534e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7875175e-03	1.2201450e+00	9.1483554e-01	8.1001434e-01	7.8569166e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8082368e-03	1.2149575e+00	9.1173247e-01	8.0763457e-01	7.8334913e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8291962e-03	1.2097921e+00	9.0864456e-01	8.0526712e-01	7.8101792e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8503986e-03	1.2046496e+00	9.0557230e-01	8.0291241e-01	7.7869817e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8718468e-03	1.1995308e+00	9.0251620e-01	8.0057082e-01	7.7639004e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8935436e-03	1.1944365e+00	8.9947671e-01	7.9824272e-01	7.7409368e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9154918e-03	1.1893673e+00	8.9645430e-01	7.9592850e-01	7.7180925e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9376945e-03	1.1843239e+00	8.9344938e-01	7.9362849e-01	7.6953691e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9601545e-03	1.1793070e+00	8.9046237e-01	7.9134301e-01	7.6727679e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9828748e-03	1.1743171e+00	8.8749363e-01	7.8907239e-01	7.6502907e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0058585e-03	1.1693548e+00	8.8454352e-01	7.8681690e-01	7.6279386e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0291087e-03	1.1644206e+00	8.8161236e-01	7.8457680e-01	7.6057067e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0526283e-03	1.1595149e+00	8.7870042e-01	7.8235233e-01	7.5835917e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0764205e-03	1.1546797e+00	8.7583031e-01	7.8015774e-01	7.5615924e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1004885e-03	1.1498662e+00	8.7297574e-01	7.7797657e-01	7.5397078e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1248355e-03	1.1450730e+00	8.7013616e-01	7.7580850e-01	7.5179368e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1494646e-03	1.1403010e+00	8.6731193e-01	7.7365382e-01	7.4962781e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1743793e-03	1.1355507e+00	8.6450342e-01	7.7151277e-01	7.4747307e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1995828e-03	1.1308228e+00	8.6171097e-01	7.6938559e-01	7.4532934e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2250784e-03	1.1261179e+00	8.5893489e-01	7.6727249e-01	7.4319651e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2508695e-03	1.1214365e+00	8.5617546e-01	7.6517365e-01	7.4107447e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2769595e-03	1.1167791e+00	8.5343293e-01	7.6308923e-01	7.3896310e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3033520e-03	1.1121461e+00	8.5070751e-01	7.6101934e-01	7.3686230e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3300504e-03	1.1075380e+00	8.4799939e-01	7.5896408e-01	7.3477194e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3570582e-03	1.1029552e+00	8.4530871e-01	7.5692351e-01	7.3269193e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3843791e-03	1.0984204e+00	8.4265203e-01	7.5491365e-01	7.3062213e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4120167e-03	1.0939289e+00	8.4002577e-01	7.5293096e-01	7.2856245e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4399746e-03	1.0894536e+00	8.3741004e-01	7.5095600e-01	7.2651276e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4682566e-03	1.0849953e+00	8.3480516e-01	7.4898902e-01	7.2447296e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4968665e-03	1.0805545e+00	8.3221141e-01	7.4703023e-01	7.2244294e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5258079e-03	1.0761317e+00	8.2962907e-01	7.4507986e-01	7.2042257e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5550848e-03	1.0717275e+00	8.2705840e-01	7.4313808e-01	7.1841175e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5847010e-03	1.0673423e+00	8.2449962e-01	7.4120507e-01	7.1641037e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6146606e-03	1.0629765e+00	8.2195293e-01	7.3928099e-01	7.1441830e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6449674e-03	1.0586307e+00	8.1941850e-01	7.3736597e-01	7.1243544e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6756255e-03	1.0543050e+00	8.1689649e-01	7.3546013e-01	7.1046168e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7066389e-03	1.0499999e+00	8.1438699e-01	7.3356354e-01	7.0849691e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7380118e-03	1.0457157e+00	8.1189010e-01	7.3167628e-01	7.0654100e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7697484e-03	1.0414964e+00	8.0942029e-01	7.2979470e-01	7.0459385e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8018528e-03	1.0372891e+00	8.0696010e-01	7.2792325e-01	7.0265534e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8343294e-03	1.0330937e+00	8.0450943e-01	7.2606191e-01	7.0072537e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8671824e-03	1.0289109e+00	8.0206835e-01	7.2421058e-01	6.9880381e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9004162e-03	1.0247411e+00	7.9963691e-01	7.2236911e-01	6.9689057e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9340352e-03	1.0205847e+00	7.9721512e-01	7.2053733e-01	6.9498551e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9680439e-03	1.0164424e+00	7.9480296e-01	7.1871499e-01	6.9308853e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0024468e-03	1.0123145e+00	7.9240036e-01	7.1690182e-01	6.9119953e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0372485e-03	1.0082014e+00	7.9000721e-01	7.1509749e-01	6.8931837e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0724536e-03	1.0041036e+00	7.8762337e-01	7.1330160e-01	6.8744496e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1080667e-03	1.0000213e+00	7.8524863e-01	7.1151372e-01	6.8557918e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1440926e-03	9.9595502e-01	7.8288275e-01	7.0973334e-01	6.8372092e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1805361e-03	9.9193960e-01	7.8058336e-01	7.0802950e-01	6.8187005e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2174020e-03	9.8796435e-01	7.7833179e-01	7.0637956e-01	6.8002648e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2546953e-03	9.8399153e-01	7.7606435e-01	7.0470681e-01	6.7819009e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2924208e-03	9.8002201e-01	7.7378176e-01	7.0301191e-01	6.7636076e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3305835e-03	9.7605667e-01	7.7148480e-01	7.0129559e-01	6.7453839e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3691887e-03	9.7209640e-01	7.6917430e-01	6.9955865e-01	6.7272285e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4082413e-03	9.6814211e-01	7.6685114e-01	6.9780195e-01	6.7091404e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4477466e-03	9.6419475e-01	7.6451627e-01	6.9602644e-01	6.6911185e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4877097e-03	9.6025526e-01	7.6217070e-01	6.9423315e-01	6.6731615e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5281361e-03	9.5632461e-01	7.5981551e-01	6.9242318e-01	6.6552685e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5690311e-03	9.5240381e-01	7.5745185e-01	6.9059772e-01	6.6374382e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6104001e-03	9.4849385e-01	7.5508093e-01	6.8875807e-01	6.6196695e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6522486e-03	9.4459516e-01	7.5270267e-01	6.8690398e-01	6.6019613e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6945822e-03	9.4066555e-01	7.5021815e-01	6.8491897e-01	6.5843125e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7374065e-03	9.3675974e-01	7.4775326e-01	6.8295099e-01	6.5667219e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7807272e-03	9.3287836e-01	7.4530846e-01	6.8100046e-01	6.5491885e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8245500e-03	9.2902198e-01	7.4288421e-01	6.7906781e-01	6.5317110e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8688807e-03	9.2519117e-01	7.4048091e-01	6.7715343e-01	6.5142884e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9137253e-03	9.2138644e-01	7.3809896e-01	6.7525769e-01	6.4969196e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9590897e-03	9.1760827e-01	7.3573872e-01	6.7338096e-01	6.4796033e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0049799e-03	9.1385711e-01	7.3340054e-01	6.7152357e-01	6.4623392e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0514020e-03	9.1013334e-01	7.3108472e-01	6.6968585e-01	6.4452012e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0983623e-03	9.0643731e-01	7.2879152e-01	6.6786808e-01	6.4282355e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1458668e-03	9.0276931e-01	7.2652119e-01	6.6607053e-01	6.4114377e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1939220e-03	8.9912958e-01	7.2427393e-01	6.6429344e-01	6.3948033e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2425341e-03	8.9554111e-01	7.2205300e-01	6.6252866e-01	6.3783280e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2917098e-03	8.9199483e-01	7.1985727e-01	6.6077972e-01	6.3620071e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3414554e-03	8.8846826e-01	7.1768370e-01	6.5905500e-01	6.3458363e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3917777e-03	8.8496183e-01	7.1553237e-01	6.5735443e-01	6.3298111e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4426832e-03	8.8147592e-01	7.1340329e-01	6.5567789e-01	6.3139270e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4941788e-03	8.7801088e-01	7.1129644e-01	6.5402518e-01	6.2981795e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5462713e-03	8.7456703e-01	7.0921172e-01	6.5239606e-01	6.2825642e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5989676e-03	8.7114462e-01	7.0714899e-01	6.5079019e-01	6.2670766e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6522747e-03	8.6774389e-01	7.0510803e-01	6.4920720e-01	6.2517123e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7061997e-03	8.6436501e-01	7.0308858e-01	6.4764659e-01	6.2364667e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7607497e-03	8.6100809e-01	7.0109027e-01	6.4610783e-01	6.2213354e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8159321e-03	8.5767319e-01	6.9911267e-01	6.4459025e-01	6.2063140e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8717540e-03	8.5436353e-01	6.9716024e-01	6.4309899e-01	6.1913979e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9282230e-03	8.5114972e-01	6.9534179e-01	6.4176296e-01	6.1765828e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9853466e-03	8.4794065e-01	6.9351580e-01	6.4041423e-01	6.1618641e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0431322e-03	8.4473692e-01	6.9168276e-01	6.3905324e-01	6.1472373e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1015877e-03	8.4153915e-01	6.8984318e-01	6.3768047e-01	6.1326980e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1607207e-03	8.3834796e-01	6.8799759e-01	6.3629645e-01	6.1182418e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2205392e-03	8.3516398e-01	6.8614657e-01	6.3490175e-01	6.1038642e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2810510e-03	8.3198783e-01	6.8429071e-01	6.3349699e-01	6.0895606e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3422642e-03	8.2882014e-01	6.8243066e-01	6.3208282e-01	6.0753267e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4041869e-03	8.2566155e-01	6.8056708e-01	6.3065994e-01	6.0611579e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4668274e-03	8.2251270e-01	6.7870066e-01	6.2922911e-01	6.0470498e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5301939e-03	8.1937421e-01	6.7683217e-01	6.2779115e-01	6.0329980e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5942950e-03	8.1624673e-01	6.7496236e-01	6.2634691e-01	6.0189979e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6591390e-03	8.1312011e-01	6.7305101e-01	6.2484288e-01	6.0050451e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.7247347e-03	8.1000016e-01	6.7111869e-01	6.2330617e-01	5.9911352e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.7910906e-03	8.0689711e-01	6.6920291e-01	6.2178639e-01	5.9772636e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8582158e-03	8.0381140e-01	6.6730384e-01	6.2028359e-01	5.9634259e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.9261189e-03	8.0074342e-01	6.6542161e-01	6.1879781e-01	5.9496176e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.9948092e-03	7.9769352e-01	6.6355633e-01	6.1732905e-01	5.9358343e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.0642956e-03	7.9466205e-01	6.6170805e-01	6.1587727e-01	5.9221214e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.1345875e-03	7.9164932e-01	6.5987679e-01	6.1444239e-01	5.9085411e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.2056941e-03	7.8865559e-01	6.5806255e-01	6.1302426e-01	5.8950896e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.2776250e-03	7.8568109e-01	6.5626524e-01	6.1162272e-01	5.8817627e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.3503896e-03	7.8272601e-01	6.5448477e-01	6.1023753e-01	5.8685564e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.4239976e-03	7.7979049e-01	6.5272098e-01	6.0886841e-01	5.8554664e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.4984588e-03	7.7687836e-01	6.5097853e-01	6.0752048e-01	5.8424886e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.5737831e-03	7.7403564e-01	6.4931767e-01	6.0626105e-01	5.8296188e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.6499805e-03	7.7120072e-01	6.4765700e-01	6.0499895e-01	5.8168529e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.7270611e-03	7.6837411e-01	6.4599687e-01	6.0373447e-01	5.8041868e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.8050351e-03	7.6555631e-01	6.4433765e-01	6.0246793e-01	5.7916162e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.8839130e-03	7.6274782e-01	6.4267971e-01	6.0119966e-01	5.7791371e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.9637051e-03	7.5994913e-01	6.4102342e-01	5.9993001e-01	5.7667453e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.0444222e-03	7.5716074e-01	6.3936919e-01	5.9865933e-01	5.7544366e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.1260748e-03	7.5438311e-01	6.3771740e-01	5.9738799e-01	5.7422069e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.2086738e-03	7.5161672e-01	6.3606847e-01	5.9611638e-01	5.7300521e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.2922303e-03	7.4886204e-01	6.3442280e-01	5.9484490e-01	5.7179679e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.3767553e-03	7.4611951e-01	6.3278084e-01	5.9357398e-01	5.7059503e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.4622600e-03	7.4338958e-01	6.3114301e-01	5.9230406e-01	5.6939951e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.5487558e-03	7.4067450e-01	6.2949770e-01	5.9101861e-01	5.6820981e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.6362542e-03	7.3797367e-01	6.2785201e-01	5.8972745e-01	5.6702551e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.7247668e-03	7.3528601e-01	6.2621612e-01	5.8844477e-01	5.6584622e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.8143054e-03	7.3261194e-01	6.2459026e-01	5.8717076e-01	5.6467150e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.9048818e-03	7.2995184e-01	6.2297470e-01	5.8590560e-01	5.6350094e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.9965081e-03	7.2730610e-01	6.2136964e-01	5.8464949e-01	5.6233413e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.0891964e-03	7.2467506e-01	6.1977529e-01	5.8340257e-01	5.6117349e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.1829591e-03	7.2205905e-01	6.1819186e-01	5.8216501e-01	5.6002209e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.2778087e-03	7.1945839e-01	6.1661952e-01	5.8093693e-01	5.5887983e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.3737576e-03	7.1687336e-01	6.1505842e-01	5.7971846e-01	5.5774663e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.4708187e-03	7.1430421e-01	6.1350869e-01	5.7850971e-01	5.5662239e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.5690048e-03	7.1175116e-01	6.1197046e-01	5.7731074e-01	5.5550702e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.6683290e-03	7.0921701e-01	6.1044543e-01	5.7612282e-01	5.5440042e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.7688045e-03	7.0672336e-01	6.0894697e-01	5.7495575e-01	5.5330251e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.8704446e-03	7.0424032e-01	6.0745648e-01	5.7379587e-01	5.5221319e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.9732628e-03	7.0176823e-01	6.0597415e-01	5.7264331e-01	5.5113236e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.0772728e-03	6.9930746e-01	6.0450016e-01	5.7149818e-01	5.5005993e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.1824884e-03	6.9685834e-01	6.0303466e-01	5.7036058e-01	5.4899582e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.2889236e-03	6.9442118e-01	6.0157779e-01	5.6923058e-01	5.4793992e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.3965924e-03	6.9199629e-01	6.0012968e-01	5.6810825e-01	5.4689214e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.5055093e-03	6.8958394e-01	5.9869043e-01	5.6699364e-01	5.4585239e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.6156886e-03	6.8718439e-01	5.9726013e-01	5.6588677e-01	5.4482058e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.7271451e-03	6.8479787e-01	5.9583885e-01	5.6478765e-01	5.4379661e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.8398934e-03	6.8242459e-01	5.9442663e-01	5.6369627e-01	5.4278039e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.9539486e-03	6.8006474e-01	5.9302349e-01	5.6261258e-01	5.4177182e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0069326e-02	6.7773656e-01	5.9164697e-01	5.6155407e-01	5.4077052e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0186040e-02	6.7542902e-01	5.9028623e-01	5.6050984e-01	5.3977512e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0304108e-02	6.7312904e-01	5.8892846e-01	5.5946703e-01	5.3878546e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0423544e-02	6.7083701e-01	5.8757387e-01	5.5842581e-01	5.3780150e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0544364e-02	6.6855328e-01	5.8622270e-01	5.5738634e-01	5.3682318e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0666585e-02	6.6627819e-01	5.8487513e-01	5.5634879e-01	5.3585047e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0790222e-02	6.6401210e-01	5.8353139e-01	5.5531331e-01	5.3488333e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0915293e-02	6.6175532e-01	5.8219168e-01	5.5428007e-01	5.3392171e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1041813e-02	6.5950817e-01	5.8085620e-01	5.5324922e-01	5.3296557e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1169800e-02	6.5727097e-01	5.7952515e-01	5.5222092e-01	5.3201487e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1299270e-02	6.5504400e-01	5.7819871e-01	5.5119532e-01	5.3106956e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1430241e-02	6.5282753e-01	5.7687708e-01	5.5017257e-01	5.3012961e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1562730e-02	6.5062357e-01	5.7556120e-01	5.4915336e-01	5.2919496e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1696755e-02	6.4844272e-01	5.7425583e-01	5.4814097e-01	5.2826559e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1832334e-02	6.4626996e-01	5.7295439e-01	5.4713092e-01	5.2734144e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1969483e-02	6.4410565e-01	5.7165711e-01	5.4612338e-01	5.2642248e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2108223e-02	6.4195011e-01	5.7036419e-01	5.4511854e-01	5.2550866e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2248570e-02	6.3980367e-01	5.6907586e-01	5.4411657e-01	5.2459994e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2390545e-02	6.3766665e-01	5.6779233e-01	5.4311766e-01	5.2369627e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2534165e-02	6.3553935e-01	5.6651379e-01	5.4212197e-01	5.2279762e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2679450e-02	6.3342206e-01	5.6524046e-01	5.4112969e-01	5.2190394e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2826419e-02	6.3131506e-01	5.6397252e-01	5.4014098e-01	5.2101520e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2975091e-02	6.2921861e-01	5.6271016e-01	5.3915603e-01	5.2013133e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3125487e-02	6.2713295e-01	5.6145358e-01	5.3817499e-01	5.1925232e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3277625e-02	6.2505830e-01	5.6020293e-01	5.3719802e-01	5.1837811e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3431528e-02	6.2300371e-01	5.5895857e-01	5.3622194e-01	5.1750865e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3587214e-02	6.2096337e-01	5.5772052e-01	5.3524916e-01	5.1664392e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3744705e-02	6.1893168e-01	5.5648883e-01	5.3428203e-01	5.1578386e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3904021e-02	6.1690892e-01	5.5526363e-01	5.3332066e-01	5.1492844e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4065184e-02	6.1489537e-01	5.5404506e-01	5.3236510e-01	5.1407776e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4228215e-02	6.1289127e-01	5.5283322e-01	5.3141544e-01	5.1323321e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4393136e-02	6.1089688e-01	5.5162823e-01	5.3047172e-01	5.1239495e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4559968e-02	6.0891241e-01	5.5043016e-01	5.2953398e-01	5.1156282e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4728734e-02	6.0693807e-01	5.4923908e-01	5.2860225e-01	5.1073663e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4899456e-02	6.0497405e-01	5.4805506e-01	5.2767652e-01	5.0991619e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5072157e-02	6.0302052e-01	5.4687812e-01	5.2675679e-01	5.0910134e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5246860e-02	6.0107762e-01	5.4570829e-01	5.2584303e-01	5.0829188e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5423588e-02	5.9914907e-01	5.4454911e-01	5.2493877e-01	5.0748765e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5602365e-02	5.9725090e-01	5.4341637e-01	5.2405987e-01	5.0668845e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5783213e-02	5.9535841e-01	5.4228548e-01	5.2318151e-01	5.0589412e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5966158e-02	5.9347190e-01	5.4115661e-01	5.2230382e-01	5.0510446e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6151223e-02	5.9159164e-01	5.4002992e-01	5.2142693e-01	5.0431931e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6338434e-02	5.8971792e-01	5.3890560e-01	5.2055099e-01	5.0353848e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6527814e-02	5.8785099e-01	5.3778381e-01	5.1967612e-01	5.0276179e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6719390e-02	5.8599113e-01	5.3666472e-01	5.1880246e-01	5.0198905e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6913186e-02	5.8413857e-01	5.3554851e-01	5.1793015e-01	5.0122010e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7109228e-02	5.8229355e-01	5.3443532e-01	5.1705932e-01	5.0045476e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7307543e-02	5.8045631e-01	5.3332533e-01	5.1619010e-01	4.9969283e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7508157e-02	5.7862705e-01	5.3221869e-01	5.1532264e-01	4.9893414e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7711096e-02	5.7680597e-01	5.3111554e-01	5.1445705e-01	4.9817852e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7916387e-02	5.7500000e-01	5.3001701e-01	5.1359319e-01	4.9742577e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8124057e-02	5.7320438e-01	5.2892252e-01	5.1273140e-01	4.9667573e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8334135e-02	5.7141529e-01	5.2783165e-01	5.1187195e-01	4.9592821e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8546648e-02	5.6963299e-01	5.2674453e-01	5.1101497e-01	4.9518303e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8761624e-02	5.6785770e-01	5.2566131e-01	5.1016056e-01	4.9444001e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8979092e-02	5.6608964e-01	5.2458212e-01	5.0930884e-01	4.9369898e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9199081e-02	5.6432902e-01	5.2350708e-01	5.0845992e-01	4.9295974e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9421619e-02	5.6257603e-01	5.2243631e-01	5.0761390e-01	4.9222213e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9646737e-02	5.6083085e-01	5.2136992e-01	5.0677087e-01	4.9148597e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9874464e-02	5.5909364e-01	5.2030801e-01	5.0593092e-01	4.9075106e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0104831e-02	5.5736455e-01	5.1925067e-01	5.0509414e-01	4.9001760e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0337868e-02	5.5564370e-01	5.1819797e-01	5.0426060e-01	4.8928803e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0573607e-02	5.5393376e-01	5.1715027e-01	5.0342947e-01	4.8856271e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0812078e-02	5.5224356e-01	5.1610855e-01	5.0259766e-01	4.8784147e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1053312e-02	5.5055872e-01	5.1507130e-01	5.0177041e-01	4.8712414e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1297344e-02	5.4887944e-01	5.1403859e-01	5.0094771e-01	4.8641054e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1544203e-02	5.4720590e-01	5.1301043e-01	5.0012954e-01	4.8570051e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1793924e-02	5.4553828e-01	5.1198685e-01	4.9931585e-01	4.8499388e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2046540e-02	5.4387672e-01	5.1096785e-01	4.9850659e-01	4.8429047e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2302084e-02	5.4222138e-01	5.0995341e-01	4.9770168e-01	4.8359012e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2560589e-02	5.4057238e-01	5.0894351e-01	4.9690101e-01	4.8289266e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2822091e-02	5.3892984e-01	5.0793808e-01	4.9610448e-01	4.8219791e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3086625e-02	5.3729385e-01	5.0693707e-01	4.9531194e-01	4.8150570e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3354224e-02	5.3566450e-01	5.0594038e-01	4.9452323e-01	4.8081587e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3624925e-02	5.3404183e-01	5.0494789e-01	4.9373815e-01	4.8012825e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3898764e-02	5.3244339e-01	5.0398419e-01	4.9298532e-01	4.7944266e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4175777e-02	5.3085547e-01	5.0302974e-01	4.9224190e-01	4.7875893e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4456001e-02	5.2926894e-01	5.0207145e-01	4.9149258e-01	4.7807690e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4739473e-02	5.2768402e-01	5.0110950e-01	4.9073750e-01	4.7739639e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5026231e-02	5.2610097e-01	5.0014406e-01	4.8997685e-01	4.7671723e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5316312e-02	5.2452003e-01	4.9917534e-01	4.8921079e-01	4.7603925e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5609756e-02	5.2294144e-01	4.9820353e-01	4.8843952e-01	4.7536229e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5906602e-02	5.2136542e-01	4.9722885e-01	4.8766326e-01	4.7468617e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6206888e-02	5.1979224e-01	4.9625152e-01	4.8688222e-01	4.7401072e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6510655e-02	5.1822210e-01	4.9527178e-01	4.8609665e-01	4.7333577e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6817942e-02	5.1665526e-01	4.9428987e-01	4.8530681e-01	4.7266115e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7128792e-02	5.1509193e-01	4.9330604e-01	4.8451296e-01	4.7198669e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7443244e-02	5.1353154e-01	4.9231597e-01	4.8370926e-01	4.7131222e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7761342e-02	5.1197214e-01	4.9130752e-01	4.8287949e-01	4.7063757e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8083126e-02	5.1041777e-01	4.9030293e-01	4.8205323e-01	4.6996258e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8408641e-02	5.0886862e-01	4.8930227e-01	4.8123050e-01	4.6928706e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8737928e-02	5.0732483e-01	4.8830560e-01	4.8041132e-01	4.6861085e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9071032e-02	5.0578656e-01	4.8731296e-01	4.7959572e-01	4.6793377e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9407998e-02	5.0425393e-01	4.8632439e-01	4.7878367e-01	4.6725567e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9748869e-02	5.0272707e-01	4.8533990e-01	4.7797517e-01	4.6657636e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0093691e-02	5.0120608e-01	4.8435950e-01	4.7717019e-01	4.6589585e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0442510e-02	4.9969105e-01	4.8338318e-01	4.7636867e-01	4.6521705e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0795372e-02	4.9818205e-01	4.8241091e-01	4.7557055e-01	4.6454090e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1152325e-02	4.9667914e-01	4.8144264e-01	4.7477576e-01	4.6386712e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1513414e-02	4.9518234e-01	4.8047832e-01	4.7398420e-01	4.6319543e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1878690e-02	4.9370641e-01	4.7953377e-01	4.7321228e-01	4.6252556e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2248199e-02	4.9223908e-01	4.7859566e-01	4.7244612e-01	4.6185724e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2621991e-02	4.9077350e-01	4.7765649e-01	4.7167789e-01	4.6119019e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3000116e-02	4.8930982e-01	4.7671636e-01	4.7090767e-01	4.6052413e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3382623e-02	4.8784822e-01	4.7577538e-01	4.7013553e-01	4.5985879e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3769565e-02	4.8638885e-01	4.7483363e-01	4.6936155e-01	4.5919390e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4160991e-02	4.8493186e-01	4.7389122e-01	4.6858581e-01	4.5852917e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4556955e-02	4.8347740e-01	4.7294824e-01	4.6780837e-01	4.5786434e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4957508e-02	4.8202561e-01	4.7200477e-01	4.6702932e-01	4.5719913e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5362704e-02	4.8057662e-01	4.7106092e-01	4.6624873e-01	4.5653327e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5772597e-02	4.7913056e-01	4.7011678e-01	4.6546669e-01	4.5586647e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6187241e-02	4.7768752e-01	4.6917242e-01	4.6468326e-01	4.5519847e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6606691e-02	4.7624906e-01	4.6822764e-01	4.6389775e-01	4.5452899e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7031002e-02	4.7481833e-01	4.6728189e-01	4.6310859e-01	4.5385775e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7460233e-02	4.7338954e-01	4.6633646e-01	4.6231901e-01	4.5318449e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7894438e-02	4.7196283e-01	4.6539141e-01	4.6152906e-01	4.5250891e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8333676e-02	4.7053832e-01	4.6444681e-01	4.6073879e-01	4.5183076e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8778006e-02	4.6911614e-01	4.6350269e-01	4.5994822e-01	4.5114975e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9227486e-02	4.6769638e-01	4.6255912e-01	4.5915739e-01	4.5046561e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9682175e-02	4.6627916e-01	4.6161613e-01	4.5836631e-01	4.4977807e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0142136e-02	4.6486455e-01	4.6067376e-01	4.5757501e-01	4.4908705e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0607427e-02	4.6345265e-01	4.5973202e-01	4.5678350e-01	4.4839551e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1078112e-02	4.6204350e-01	4.5879093e-01	4.5599178e-01	4.4770434e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1554253e-02	4.6063718e-01	4.5785051e-01	4.5519987e-01	4.4701342e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2035912e-02	4.5923371e-01	4.5691075e-01	4.5440774e-01	4.4632258e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2523155e-02	4.5784144e-01	4.5597501e-01	4.5361600e-01	4.4563170e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3016045e-02	4.5645310e-01	4.5504032e-01	4.5282408e-01	4.4494062e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3514648e-02	4.5506526e-01	4.5410527e-01	4.5203171e-01	4.4424920e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4019031e-02	4.5367804e-01	4.5316985e-01	4.5123886e-01	4.4355730e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4529260e-02	4.5229152e-01	4.5223406e-01	4.5044548e-01	4.4286477e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5045403e-02	4.5090579e-01	4.5129790e-01	4.4965153e-01	4.4217146e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5567529e-02	4.4952092e-01	4.5036134e-01	4.4885694e-01	4.4147724e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6095707e-02	4.4813697e-01	4.4942435e-01	4.4806164e-01	4.4078195e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6630007e-02	4.4675402e-01	4.4848689e-01	4.4726554e-01	4.4008546e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7170500e-02	4.4537209e-01	4.4754891e-01	4.4646856e-01	4.3938762e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7717258e-02	4.4399123e-01	4.4661035e-01	4.4567058e-01	4.3868828e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8270354e-02	4.4261147e-01	4.4567113e-01	4.4487148e-01	4.3798730e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8829861e-02	4.4123652e-01	4.4473641e-01	4.4407742e-01	4.3728454e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9395853e-02	4.3987264e-01	4.4381492e-01	4.4329884e-01	4.3657984e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9968405e-02	4.3850669e-01	4.4288801e-01	4.4251333e-01	4.3587308e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0547594e-02	4.3713877e-01	4.4195575e-01	4.4172098e-01	4.3516410e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1133496e-02	4.3576902e-01	4.4101824e-01	4.4092186e-01	4.3445275e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1726190e-02	4.3439754e-01	4.4007558e-01	4.4011607e-01	4.3373890e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2325753e-02	4.3302445e-01	4.3912785e-01	4.3930370e-01	4.3302240e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2932266e-02	4.3164985e-01	4.3817517e-01	4.3848488e-01	4.3230310e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3545810e-02	4.3027387e-01	4.3721765e-01	4.3765971e-01	4.3158086e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4166465e-02	4.2889660e-01	4.3625540e-01	4.3682833e-01	4.3085554e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4794314e-02	4.2751815e-01	4.3528856e-01	4.3599088e-01	4.3012699e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5429440e-02	4.2613861e-01	4.3431724e-01	4.3514751e-01	4.2939507e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6071928e-02	4.2475807e-01	4.3334160e-01	4.3429838e-01	4.2865962e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6721864e-02	4.2337450e-01	4.3234808e-01	4.3342490e-01	4.2792052e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.7379333e-02	4.2198993e-01	4.3134940e-01	4.3254447e-01	4.2717761e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8044422e-02	4.2060520e-01	4.3035062e-01	4.3166406e-01	4.2643075e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8717221e-02	4.1922035e-01	4.2935173e-01	4.3078358e-01	4.2567979e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.9397819e-02	4.1783541e-01	4.2835267e-01	4.2990298e-01	4.2492460e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.0086305e-02	4.1645039e-01	4.2735339e-01	4.2902218e-01	4.2416504e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.0782771e-02	4.1506531e-01	4.2635382e-01	4.2814108e-01	4.2340239e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.1487311e-02	4.1368015e-01	4.2535387e-01	4.2725956e-01	4.2263735e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.2200016e-02	4.1229490e-01	4.2435346e-01	4.2637750e-01	4.2186969e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.2920983e-02	4.1090952e-01	4.2335246e-01	4.2549476e-01	4.2109921e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.3650307e-02	4.0952397e-01	4.2235075e-01	4.2461118e-01	4.2032568e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.4388084e-02	4.0813816e-01	4.2134818e-01	4.2372657e-01	4.1954887e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.5134413e-02	4.0675665e-01	4.2035013e-01	4.2284685e-01	4.1876858e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.5889392e-02	4.0538543e-01	4.1936372e-01	4.2197985e-01	4.1798458e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.6653123e-02	4.0401010e-01	4.1837164e-01	4.2110647e-01	4.1719666e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.7425706e-02	4.0263071e-01	4.1737385e-01	4.2022669e-01	4.1640459e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.8207244e-02	4.0124726e-01	4.1637034e-01	4.1934047e-01	4.1560815e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.8997841e-02	3.9985979e-01	4.1536108e-01	4.1844776e-01	4.1480713e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.9797602e-02	3.9846832e-01	4.1434605e-01	4.1754854e-01	4.1400130e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.0606634e-02	3.9707284e-01	4.1332521e-01	4.1664277e-01	4.1319045e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.1425042e-02	3.9567338e-01	4.1229853e-01	4.1573040e-01	4.1237436e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.2252937e-02	3.9426991e-01	4.1126598e-01	4.1481139e-01	4.1155281e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.3090428e-02	3.9286243e-01	4.1022751e-01	4.1388570e-01	4.1072558e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.3937627e-02	3.9145092e-01	4.0918307e-01	4.1295328e-01	4.0989244e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.4794646e-02	3.9003536e-01	4.0813264e-01	4.1201408e-01	4.0905319e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.5661598e-02	3.8861636e-01	4.0706996e-01	4.1105881e-01	4.0820760e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.6538599e-02	3.8719325e-01	4.0600091e-01	4.1009626e-01	4.0735545e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.7425766e-02	3.8576576e-01	4.0492732e-01	4.0912926e-01	4.0649652e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.8323216e-02	3.8433384e-01	4.0384905e-01	4.0815761e-01	4.0563060e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.9231068e-02	3.8289740e-01	4.0276594e-01	4.0718111e-01	4.0475746e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.0149444e-02	3.8145638e-01	4.0167778e-01	4.0619955e-01	4.0387693e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.1078464e-02	3.8001067e-01	4.0058439e-01	4.0521268e-01	4.0299113e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.2018253e-02	3.7856017e-01	3.9948555e-01	4.0422025e-01	4.0210085e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.2968935e-02	3.7710475e-01	3.9838103e-01	4.0322198e-01	4.0120553e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.3930636e-02	3.7564427e-01	3.9727056e-01	4.0221757e-01	4.0030461e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.4903485e-02	3.7417858e-01	3.9615389e-01	4.0120672e-01	3.9939751e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.5887610e-02	3.7270751e-01	3.9503071e-01	4.0018908e-01	3.9848367e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.6883142e-02	3.7123614e-01	3.9390922e-01	3.9917421e-01	3.9756253e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.7890213e-02	3.6976921e-01	3.9279703e-01	3.9817100e-01	3.9663352e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.8908958e-02	3.6829196e-01	3.9167040e-01	3.9715176e-01	3.9569607e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.9939511e-02	3.6680451e-01	3.9052950e-01	3.9611671e-01	3.9474962e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.0982009e-02	3.6530695e-01	3.8937454e-01	3.9506609e-01	3.9379360e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.2036590e-02	3.6379941e-01	3.8820574e-01	3.9400017e-01	3.9282744e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.3103396e-02	3.6228200e-01	3.8702334e-01	3.9291927e-01	3.9185059e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.4182567e-02	3.6075486e-01	3.8582762e-01	3.9182373e-01	3.9086247e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.5274247e-02	3.5921813e-01	3.8461889e-01	3.9071391e-01	3.8986252e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.6378580e-02	3.5767197e-01	3.8339747e-01	3.8959024e-01	3.8885017e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.7495714e-02	3.5611653e-01	3.8216374e-01	3.8845318e-01	3.8782485e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.8625797e-02	3.5455200e-01	3.8091808e-01	3.8730321e-01	3.8678601e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.9768978e-02	3.5297856e-01	3.7966093e-01	3.8614089e-01	3.8573307e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0092541e-01	3.5139429e-01	3.7838891e-01	3.8496225e-01	3.8466790e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0209525e-01	3.4980279e-01	3.7710871e-01	3.8377523e-01	3.8359495e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0327864e-01	3.4820452e-01	3.7582130e-01	3.8258100e-01	3.8251374e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0447576e-01	3.4659913e-01	3.7452620e-01	3.8137906e-01	3.8142367e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0568675e-01	3.4498663e-01	3.7322331e-01	3.8016929e-01	3.8032412e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0691177e-01	3.4336610e-01	3.7191153e-01	3.7895053e-01	3.7921447e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0815100e-01	3.4173689e-01	3.7059009e-01	3.7772192e-01	3.7809409e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.0940459e-01	3.4009865e-01	3.6925850e-01	3.7648295e-01	3.7696238e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1067271e-01	3.3845134e-01	3.6791632e-01	3.7523300e-01	3.7581872e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1195553e-01	3.3679422e-01	3.6656290e-01	3.7397155e-01	3.7466249e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1325321e-01	3.3512651e-01	3.6519751e-01	3.7269800e-01	3.7349307e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1456594e-01	3.3344784e-01	3.6381956e-01	3.7141168e-01	3.7230984e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1589389e-01	3.3175843e-01	3.6242935e-01	3.7011294e-01	3.7111220e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1723723e-01	3.3005774e-01	3.6102600e-01	3.6880077e-01	3.6989952e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1859613e-01	3.2834394e-01	3.5960645e-01	3.6747159e-01	3.6867118e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.1997079e-01	3.2661690e-01	3.5817046e-01	3.6612516e-01	3.6742657e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2136139e-01	3.2487657e-01	3.5671794e-01	3.6476138e-01	3.6616507e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2276810e-01	3.2312297e-01	3.5524895e-01	3.6338034e-01	3.6488606e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2419112e-01	3.2135540e-01	3.5376229e-01	3.6198061e-01	3.6358893e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2563063e-01	3.1957378e-01	3.5225786e-01	3.6056208e-01	3.6227331e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2708683e-01	3.1777804e-01	3.5073556e-01	3.5912467e-01	3.6094063e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.2855990e-01	3.1596802e-01	3.4919499e-01	3.5766782e-01	3.5959093e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3005006e-01	3.1414382e-01	3.4763663e-01	3.5619233e-01	3.5822382e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3155748e-01	3.1230533e-01	3.4606035e-01	3.5469802e-01	3.5683892e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3308237e-01	3.1045248e-01	3.4446601e-01	3.5318474e-01	3.5543585e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3462495e-01	3.0858488e-01	3.4285324e-01	3.5165234e-01	3.5401423e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3618540e-01	3.0670288e-01	3.4122224e-01	3.5010062e-01	3.5257368e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3776394e-01	3.0480640e-01	3.3957288e-01	3.4852945e-01	3.5111382e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.3936077e-01	3.0289525e-01	3.3790497e-01	3.4693865e-01	3.4963426e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4097612e-01	3.0096866e-01	3.3621633e-01	3.4532540e-01	3.4813464e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4261019e-01	2.9902727e-01	3.3450956e-01	3.4369335e-01	3.4661456e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4426320e-01	2.9707115e-01	3.3278531e-01	3.4204355e-01	3.4507365e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4593536e-01	2.9509989e-01	3.3104278e-01	3.4037502e-01	3.4351153e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4762692e-01	2.9311463e-01	3.2928382e-01	3.3868983e-01	3.4192781e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.4933807e-01	2.9111327e-01	3.2750462e-01	3.3698361e-01	3.4032211e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5106907e-01	2.8909368e-01	3.2570135e-01	3.3525193e-01	3.3869386e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5282012e-01	2.8705594e-01	3.2387402e-01	3.3349478e-01	3.3704195e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5459148e-01	2.8500006e-01	3.2202309e-01	3.3171297e-01	3.3536619e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5638336e-01	2.8292621e-01	3.2014845e-01	3.2990619e-01	3.3366642e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.5819602e-01	2.8083476e-01	3.1824925e-01	3.2807252e-01	3.3194253e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6002969e-01	2.7872581e-01	3.1632583e-01	3.2621246e-01	3.3019438e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6188461e-01	2.7659879e-01	3.1437686e-01	3.2432438e-01	3.2842183e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6376103e-01	2.7445275e-01	3.1240020e-01	3.2240562e-01	3.2662476e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6565920e-01	2.7229183e-01	3.1040589e-01	3.2046920e-01	3.2480303e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6757937e-01	2.7011551e-01	3.0839284e-01	3.1851381e-01	3.2295651e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.6952180e-01	2.6792333e-01	3.0635999e-01	3.1653815e-01	3.2108507e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7148674e-01	2.6571823e-01	3.0431228e-01	3.1454777e-01	3.1918858e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7347447e-01	2.6349308e-01	3.0223695e-01	3.1252807e-01	3.1726689e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7548523e-01	2.6124806e-01	3.0013407e-01	3.1047904e-01	3.1531977e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7751929e-01	2.5898338e-01	2.9800374e-01	3.0840067e-01	3.1334430e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.7957694e-01	2.5669908e-01	2.9584745e-01	3.0629576e-01	3.1133950e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8165843e-01	2.5439574e-01	2.9366307e-01	3.0415976e-01	3.0930561e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8376405e-01	2.5207364e-01	2.9145076e-01	3.0199271e-01	3.0724290e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8589408e-01	2.4973304e-01	2.8921110e-01	2.9979544e-01	3.0515162e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.8804880e-01	2.4737145e-01	2.8693743e-01	2.9755894e-01	3.0303204e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9022849e-01	2.4499319e-01	2.8464108e-01	2.9529868e-01	3.0088440e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9243345e-01	2.4259962e-01	2.8232553e-01	2.9301947e-01	2.9870897e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9466396e-01	2.4019025e-01	2.7998942e-01	2.9071950e-01	2.9650600e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9692033e-01	2.3776798e-01	2.7763894e-01	2.8840677e-01	2.9427576e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	1.9920286e-01	2.3532840e-01	2.7526390e-01	2.8606802e-01	2.9201849e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0151184e-01	2.3286775e-01	2.7285542e-01	2.8369171e-01	2.8973289e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0384758e-01	2.3038664e-01	2.7041458e-01	2.8127919e-01	2.8741412e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0621040e-01	2.2788361e-01	2.6793788e-01	2.7882602e-01	2.8506255e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.0860061e-01	2.2536053e-01	2.6542910e-01	2.7633693e-01	2.8267899e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1101852e-01	2.2282248e-01	2.6289892e-01	2.7382542e-01	2.8026427e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1346445e-01	2.2026925e-01	2.6034657e-01	2.7129046e-01	2.7781919e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1593874e-01	2.1770150e-01	2.5777284e-01	2.6873289e-01	2.7534459e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.1844171e-01	2.1511987e-01	2.5517850e-01	2.6615354e-01	2.7284128e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2097369e-01	2.1251984e-01	2.5255473e-01	2.6354185e-01	2.7031008e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2353502e-01	2.0990188e-01	2.4990192e-01	2.6089816e-01	2.6775180e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2612604e-01	2.0726644e-01	2.4722048e-01	2.5822287e-01	2.6516631e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.2874709e-01	2.0461358e-01	2.4451086e-01	2.5551685e-01	2.6254699e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3139852e-01	2.0194477e-01	2.4177363e-01	2.5277972e-01	2.5989353e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3408068e-01	1.9926051e-01	2.3900936e-01	2.5001214e-01	2.5720729e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3679394e-01	1.9656130e-01	2.3621867e-01	2.4721482e-01	2.5448962e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.3953864e-01	1.9384584e-01	2.3339812e-01	2.4438329e-01	2.5174188e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4231515e-01	1.9111783e-01	2.3055542e-01	2.4152727e-01	2.4896543e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4512385e-01	1.8837783e-01	2.2769124e-01	2.3864753e-01	2.4616163e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.4796511e-01	1.8562601e-01	2.2480538e-01	2.3574370e-01	2.4333184e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5083930e-01	1.8286383e-01	2.2190002e-01	2.3281827e-01	2.4047688e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5374680e-01	1.8008957e-01	2.1897137e-01	2.2986660e-01	2.3758950e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5668801e-01	1.7730302e-01	2.1601850e-01	2.2688744e-01	2.3466849e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.5966330e-01	1.7450474e-01	2.1304185e-01	2.2388118e-01	2.3171581e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6267309e-01	1.7169516e-01	2.1004180e-01	2.2084827e-01	2.2873344e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6571776e-01	1.6887512e-01	2.0701907e-01	2.1778925e-01	2.2572335e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.6879772e-01	1.6604543e-01	2.0397438e-01	2.1470469e-01	2.2268751e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7191338e-01	1.6320671e-01	2.0090833e-01	2.1159519e-01	2.1962789e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7506516e-01	1.6035949e-01	1.9782094e-01	2.0846044e-01	2.1654644e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.7825347e-01	1.5750457e-01	1.9471331e-01	2.0530175e-01	2.1343728e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8147873e-01	1.5464297e-01	1.9158724e-01	2.0212158e-01	2.1029584e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8474138e-01	1.5177540e-01	1.8844323e-01	1.9892028e-01	2.0712516e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.8804185e-01	1.4890284e-01	1.8528274e-01	1.9569959e-01	2.0392828e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9138057e-01	1.4602621e-01	1.8210690e-01	1.9246075e-01	2.0070825e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9475799e-01	1.4314527e-01	1.7891262e-01	1.8919880e-01	1.9746811e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	2.9817456e-01	1.4026103e-01	1.7570124e-01	1.8591521e-01	1.9421090e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0163073e-01	1.3737435e-01	1.7247361e-01	1.8261086e-01	1.9093774e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0512697e-01	1.3448433e-01	1.6922650e-01	1.7928122e-01	1.8763879e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.0866372e-01	1.3159649e-01	1.6597170e-01	1.7594145e-01	1.8431507e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1224148e-01	1.2871147e-01	1.6270952e-01	1.7259165e-01	1.8097008e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1586070e-01	1.2582994e-01	1.5944028e-01	1.6923193e-01	1.7760729e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.1952187e-01	1.2295515e-01	1.5616987e-01	1.6586942e-01	1.7423020e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2322548e-01	1.2008337e-01	1.5288905e-01	1.6249214e-01	1.7084230e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.2697202e-01	1.1721551e-01	1.4959855e-01	1.5910068e-01	1.6744446e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3076199e-01	1.1435293e-01	1.4630012e-01	1.5569690e-01	1.6402644e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3459588e-01	1.1149542e-01	1.4299275e-01	1.5227949e-01	1.6059070e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.3847422e-01	1.0864703e-01	1.3968279e-01	1.4885559e-01	1.5714189e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4239751e-01	1.0580976e-01	1.3637301e-01	1.4542824e-01	1.5368465e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.4636627e-01	1.0298477e-01	1.3306479e-01	1.4199887e-01	1.5022363e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5038104e-01	1.0017290e-01	1.2975880e-01	1.3856798e-01	1.4676337e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5444234e-01	9.7375845e-02	1.2645750e-01	1.3513837e-01	1.4329603e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.5855072e-01	9.4595159e-02	1.2316304e-01	1.3171242e-01	1.3981828e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6270672e-01	9.1832040e-02	1.1987681e-01	1.2829150e-01	1.3633584e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.6691089e-01	8.9087809e-02	1.1660060e-01	1.2487760e-01	1.3285445e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7116379e-01	8.6363658e-02	1.1333562e-01	1.2147183e-01	1.2937983e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7546599e-01	8.3660741e-02	1.1008288e-01	1.1807493e-01	1.2591758e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.7981805e-01	8.0980431e-02	1.0684414e-01	1.1468877e-01	1.2246073e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8422056e-01	7.8323856e-02	1.0362075e-01	1.1131472e-01	1.1900635e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.8867410e-01	7.5692377e-02	1.0041446e-01	1.0795463e-01	1.1555989e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9317926e-01	7.3088479e-02	9.7229072e-02	1.0461277e-01	1.1212680e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	3.9773664e-01	7.0513503e-02	9.4066329e-02	1.0129095e-01	1.0871254e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0234685e-01	6.7968778e-02	9.0928000e-02	9.7991066e-02	1.0532001e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.0701049e-01	6.5455498e-02	8.7815783e-02	9.4714998e-02	1.0194003e-01
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1172819e-01	6.2975555e-02	8.4731999e-02	9.1464990e-02	9.8576393e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.1650058e-01	6.0530332e-02	8.1678584e-02	8.8243131e-02	9.5235325e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2132828e-01	5.8121234e-02	7.8657541e-02	8.5051590e-02	9.1923061e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.2621194e-01	5.5748777e-02	7.5669396e-02	8.1890894e-02	8.8645219e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3115220e-01	5.3415997e-02	7.2718953e-02	7.8766349e-02	8.5394359e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.3614973e-01	5.1124265e-02	6.9808239e-02	7.5680167e-02	8.2171363e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4120519e-01	4.8874844e-02	6.6939138e-02	7.2634413e-02	7.8982835e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.4631924e-01	4.6668375e-02	6.4112423e-02	6.9629900e-02	7.5835380e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5149257e-01	4.4507117e-02	6.1331873e-02	6.6670845e-02	7.2734879e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.5672587e-01	4.2392463e-02	5.8599727e-02	6.3759735e-02	6.9675350e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6201983e-01	4.0325515e-02	5.5917724e-02	6.0898499e-02	6.6658090e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.6737515e-01	3.8306945e-02	5.3286784e-02	5.8088145e-02	6.3688763e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7279254e-01	3.6338360e-02	5.0709787e-02	5.5331922e-02	6.0773028e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.7827273e-01	3.4421081e-02	4.8189080e-02	5.2632483e-02	5.7914202e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8381643e-01	3.2556003e-02	4.5726210e-02	4.9991581e-02	5.5107759e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.8942440e-01	3.0743701e-02	4.3322065e-02	4.7410219e-02	5.2357388e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	4.9509737e-01	2.8985249e-02	4.0978756e-02	4.4890828e-02	4.9667828e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0083609e-01	2.7281838e-02	3.8698760e-02	4.2436274e-02	4.7043732e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.0664133e-01	2.5634093e-02	3.6483331e-02	4.0048025e-02	4.4484177e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1251387e-01	2.4042414e-02	3.4333218e-02	3.7726958e-02	4.1989522e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.1845447e-01	2.2507298e-02	3.2249576e-02	3.5474459e-02	3.9563087e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.2446392e-01	2.1029696e-02	3.0235033e-02	3.3293700e-02	3.7208193e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3054304e-01	1.9609879e-02	2.8290405e-02	3.1185698e-02	3.4926539e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.3669262e-01	1.8248010e-02	2.6416273e-02	2.9151192e-02	3.2718120e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4291348e-01	1.6944100e-02	2.4612687e-02	2.7190263e-02	3.0584506e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.4920644e-01	1.5698393e-02	2.2881884e-02	2.5305859e-02	2.8527282e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.5557235e-01	1.4510764e-02	2.1224138e-02	2.3498419e-02	2.6548583e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6201205e-01	1.3380977e-02	1.9639619e-02	2.1768279e-02	2.4649653e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.6852638e-01	1.2309051e-02	1.8127939e-02	2.0114937e-02	2.2830006e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.7511623e-01	1.1293863e-02	1.6689806e-02	1.8539781e-02	2.1089145e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8178246e-01	1.0334865e-02	1.5324955e-02	1.7042681e-02	1.9430101e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.8852596e-01	9.4314101e-03	1.4032942e-02	1.5623309e-02	1.7854103e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	5.9534763e-01	8.5836799e-03	1.2813560e-02	1.4281249e-02	1.6358336e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.0224836e-01	7.7891959e-03	1.1665421e-02	1.3015739e-02	1.4940677e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.0922909e-01	7.0467368e-03	1.0587534e-02	1.1825946e-02	1.3606928e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.1629072e-01	6.3553151e-03	9.5788863e-03	1.0710879e-02	1.2354722e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.2343421e-01	5.7151132e-03	8.6397510e-03	9.6709605e-03	1.1178494e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.3066050e-01	5.1230400e-03	7.7667450e-03	8.7026312e-03	1.0078092e-02
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.3797055e-01	4.5768789e-03	6.9574401e-03	7.8033841e-03	9.0587690e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.4536533e-01	4.0753974e-03	6.2104844e-03	6.9718992e-03	8.1134427e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.5284583e-01	3.6180568e-03	5.5244911e-03	6.2064001e-03	7.2361223e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.6041303e-01	3.2024840e-03	4.8975445e-03	5.5053826e-03	6.4343358e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.6806794e-01	2.8258570e-03	4.3274555e-03	4.8671925e-03	5.7029670e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.7581159e-01	2.4865917e-03	3.8120749e-03	4.2895142e-03	5.0328241e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.8364499e-01	2.1845124e-03	3.3510930e-03	3.7720006e-03	4.4288314e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.9156919e-01	1.9174677e-03	2.9415856e-03	3.3114974e-03	3.8895148e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	6.9958524e-01	1.6790253e-03	2.5749799e-03	2.8987891e-03	3.4031030e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.0769420e-01	1.4677717e-03	2.2492914e-03	2.5317197e-03	2.9698304e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.1589716e-01	1.2828328e-03	1.9631950e-03	2.2088198e-03	2.5921797e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.2419519e-01	1.1242647e-03	1.7165193e-03	1.9298264e-03	2.2577981e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.3258941e-01	9.8500421e-04	1.5000412e-03	1.6849280e-03	1.9649870e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.4108093e-01	8.6382559e-04	1.3119092e-03	1.4720714e-03	1.7167490e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.4967088e-01	7.5938681e-04	1.1500945e-03	1.2890055e-03	1.5008495e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.5836039e-01	6.7296501e-04	1.0154209e-03	1.1360852e-03	1.3162894e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.6715062e-01	5.9809363e-04	9.0007406e-04	1.0056312e-03	1.1642525e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.7604274e-01	5.3356378e-04	8.0201189e-04	8.9526887e-04	1.0331221e-03
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.8503793e-01	4.7817805e-04	7.1914551e-04	8.0253930e-04	9.2458876e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	7.9413739e-01	4.3346322e-04	6.5483980e-04	7.3174683e-04	8.3607973e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.0334232e-01	3.9284869e-04	5.9635401e-04	6.6726729e-04	7.5765999e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.1265394e-01	3.5529370e-04	5.4199381e-04	6.0716500e-04	6.9236697e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.2207349e-01	3.2081230e-04	4.9219680e-04	5.5215654e-04	6.3575816e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.3160223e-01	2.8942297e-04	4.4744115e-04	5.0302175e-04	5.8293130e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.4124142e-01	2.6061128e-04	4.0711751e-04	4.5919994e-04	5.3604349e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.5099233e-01	2.3269545e-04	3.6793132e-04	4.1668533e-04	4.9018372e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.6085627e-01	2.0527172e-04	3.2873531e-04	3.7388358e-04	4.4440942e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.7083455e-01	1.7864348e-04	2.9021142e-04	3.3168909e-04	3.9896461e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.8092848e-01	1.5253507e-04	2.5171980e-04	2.8929298e-04	3.5214961e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	8.9113941e-01	1.2696561e-04	2.1293323e-04	2.4611535e-04	3.0424416e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.0146870e-01	1.0282558e-04	1.7554045e-04	2.0418512e-04	2.5657994e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.1191771e-01	8.0032171e-05	1.3928705e-04	1.6316555e-04	2.0854537e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.2248784e-01	5.9278435e-05	1.0521237e-04	1.2413061e-04	1.6221988e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.3318050e-01	4.1416594e-05	7.5260345e-05	8.9581687e-05	1.1967212e-04
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.4399709e-01	2.6339256e-05	4.9078507e-05	5.8980313e-05	8.0798652e-05
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.5493905e-01	1.4836180e-05	2.8397608e-05	3.4476200e-05	4.9350174e-05
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.6600785e-01	7.0439420e-06	1.3992894e-05	1.7233889e-05	2.5202381e-05
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.7720494e-01	2.0830740e-06	4.2981959e-06	5.3861986e-06	8.9107331e-06
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.8853183e-01	5.3190906e-07	1.0241042e-06	1.2294670e-06	2.9947216e-06
9.1188000e+01	9.1188000e+01	1.0000000e+01	9.9999000e-01	2.3960722e-10	5.6227584e-10	7.4348913e-10	4.4792409e-09


9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0000000e-05	7.9535421e+00	7.7384253e+00	7.6555446e+00	7.6544551e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0115911e-05	7.9207439e+00	7.7066430e+00	7.6241982e+00	7.6229171e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0233166e-05	7.8880101e+00	7.6749218e+00	7.5929115e+00	7.5914778e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0351779e-05	7.8553453e+00	7.6432662e+00	7.5616889e+00	7.5601374e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0471768e-05	7.8227541e+00	7.6116807e+00	7.5305347e+00	7.5288963e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0593147e-05	7.7902409e+00	7.5801695e+00	7.4994533e+00	7.4977549e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0715933e-05	7.7578101e+00	7.5487369e+00	7.4684486e+00	7.4667135e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0840143e-05	7.7254659e+00	7.5173870e+00	7.4375248e+00	7.4357726e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0965792e-05	7.6932124e+00	7.4861237e+00	7.4066858e+00	7.4049323e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1092898e-05	7.6610536e+00	7.4549508e+00	7.3759353e+00	7.3741932e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1221477e-05	7.6289933e+00	7.4238721e+00	7.3452770e+00	7.3435556e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1351546e-05	7.5970350e+00	7.3928909e+00	7.3147142e+00	7.3130197e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1483123e-05	7.5651821e+00	7.3620105e+00	7.2842503e+00	7.2825861e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1616225e-05	7.5335437e+00	7.3313363e+00	7.2539885e+00	7.2522550e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1750870e-05	7.5020843e+00	7.3008339e+00	7.2238955e+00	7.2220268e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1887075e-05	7.4706971e+00	7.2704004e+00	7.1938697e+00	7.1919019e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2024859e-05	7.4393865e+00	7.2400399e+00	7.1639156e+00	7.1618806e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2164241e-05	7.4081571e+00	7.2097570e+00	7.1340374e+00	7.1319632e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2305238e-05	7.3770131e+00	7.1795557e+00	7.1042392e+00	7.1021502e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2447869e-05	7.3459588e+00	7.1494402e+00	7.0745252e+00	7.0724419e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2592154e-05	7.3149983e+00	7.1194145e+00	7.0448992e+00	7.0428386e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2738111e-05	7.2841356e+00	7.0894825e+00	7.0153651e+00	7.0133408e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2885759e-05	7.2533745e+00	7.0596478e+00	6.9859265e+00	6.9839487e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3035119e-05	7.2227187e+00	7.0299139e+00	6.9565869e+00	6.9546627e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3186211e-05	7.1921716e+00	7.0002843e+00	6.9273495e+00	6.9254832e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3339054e-05	7.1617418e+00	6.9707673e+00	6.8982227e+00	6.8964106e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3493668e-05	7.1316146e+00	6.9415404e+00	6.8693810e+00	6.8674451e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3650074e-05	7.1015625e+00	6.9123855e+00	6.8406100e+00	6.8385872e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3808294e-05	7.0715899e+00	6.8833071e+00	6.8119141e+00	6.8098373e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3968347e-05	7.0417013e+00	6.8543095e+00	6.7832976e+00	6.7811956e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4130256e-05	7.0119011e+00	6.8253969e+00	6.7547646e+00	6.7526625e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4294041e-05	6.9821935e+00	6.7965735e+00	6.7263191e+00	6.7242384e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4459725e-05	6.9525827e+00	6.7678431e+00	6.6979652e+00	6.6959237e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4627329e-05	6.9230727e+00	6.7392098e+00	6.6697068e+00	6.6677187e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4796876e-05	6.8936673e+00	6.7106772e+00	6.6415473e+00	6.6396237e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4968388e-05	6.8643703e+00	6.6822490e+00	6.6134905e+00	6.6116392e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5141888e-05	6.8351852e+00	6.6539286e+00	6.5855397e+00	6.5837655e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5317399e-05	6.8061153e+00	6.6257191e+00	6.5576981e+00	6.5560029e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5494944e-05	6.7772865e+00	6.5977446e+00	6.5300881e+00	6.5283518e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5674548e-05	6.7486474e+00	6.5699543e+00	6.5026595e+00	6.5008125e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5856233e-05	6.7200854e+00	6.5422374e+00	6.4753030e+00	6.4733855e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6040024e-05	6.6916053e+00	6.5145984e+00	6.4480232e+00	6.4460710e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6225946e-05	6.6632119e+00	6.4870421e+00	6.4208245e+00	6.4188695e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6414023e-05	6.6349098e+00	6.4595730e+00	6.3937116e+00	6.3917813e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6604279e-05	6.6067035e+00	6.4321955e+00	6.3666888e+00	6.3648067e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6796741e-05	6.5785976e+00	6.4049140e+00	6.3397605e+00	6.3379461e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6991434e-05	6.5505963e+00	6.3777329e+00	6.3129310e+00	6.3111999e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7188383e-05	6.5227041e+00	6.3506563e+00	6.2862044e+00	6.2845684e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7387616e-05	6.4949249e+00	6.3236883e+00	6.2595847e+00	6.2580520e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7589157e-05	6.4672628e+00	6.2968329e+00	6.2330759e+00	6.2316510e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7793035e-05	6.4397268e+00	6.2700985e+00	6.2066862e+00	6.2053658e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7999276e-05	6.4124021e+00	6.2435610e+00	6.1804887e+00	6.1791968e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8207907e-05	6.3851851e+00	6.2171289e+00	6.1543956e+00	6.1531443e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8418957e-05	6.3580801e+00	6.1908064e+00	6.1284109e+00	6.1272086e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8632453e-05	6.3310912e+00	6.1645976e+00	6.1025387e+00	6.1013902e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8848424e-05	6.3042224e+00	6.1385062e+00	6.0767829e+00	6.0756894e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9066898e-05	6.2774775e+00	6.1125362e+00	6.0511471e+00	6.0501066e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9287904e-05	6.2508603e+00	6.0866911e+00	6.0256349e+00	6.0246420e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9511472e-05	6.2243742e+00	6.0609742e+00	6.0002497e+00	5.9992961e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9737632e-05	6.1980225e+00	6.0353890e+00	5.9749947e+00	5.9740692e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9966413e-05	6.1718084e+00	6.0099382e+00	5.9498729e+00	5.9489617e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0197845e-05	6.1457347e+00	5.9846249e+00	5.9248869e+00	5.9239869e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0431961e-05	6.1198039e+00	5.9594514e+00	5.9000394e+00	5.8991659e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0668789e-05	6.0941351e+00	5.9345321e+00	5.8754429e+00	5.8744970e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0908364e-05	6.0686698e+00	5.9098108e+00	5.8510422e+00	5.8499779e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1150714e-05	6.0433111e+00	5.8851946e+00	5.8267456e+00	5.8256065e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1395875e-05	6.0180624e+00	5.8606870e+00	5.8025566e+00	5.8013807e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1643876e-05	5.9929272e+00	5.8362911e+00	5.7784782e+00	5.7772982e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1894753e-05	5.9679086e+00	5.8120102e+00	5.7545137e+00	5.7533568e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2148537e-05	5.9430096e+00	5.7878470e+00	5.7306658e+00	5.7295546e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2405263e-05	5.9182330e+00	5.7638043e+00	5.7069372e+00	5.7058892e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2664965e-05	5.8935815e+00	5.7398847e+00	5.6833304e+00	5.6823585e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2927677e-05	5.8690574e+00	5.7160903e+00	5.6598477e+00	5.6589603e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3193434e-05	5.8446628e+00	5.6924233e+00	5.6364909e+00	5.6356925e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3462271e-05	5.8203994e+00	5.6688853e+00	5.6132619e+00	5.6125528e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3734225e-05	5.7962891e+00	5.6454976e+00	5.5901816e+00	5.5895392e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4009331e-05	5.7725316e+00	5.6224565e+00	5.5674445e+00	5.5666495e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4287625e-05	5.7488555e+00	5.5994954e+00	5.5447865e+00	5.5438815e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4569145e-05	5.7252640e+00	5.5766171e+00	5.5222103e+00	5.5212330e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4853929e-05	5.7017599e+00	5.5538246e+00	5.4997188e+00	5.4987018e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5142013e-05	5.6783460e+00	5.5311204e+00	5.4773145e+00	5.4762859e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5433437e-05	5.6550249e+00	5.5085070e+00	5.4550000e+00	5.4539830e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5728239e-05	5.6317990e+00	5.4859868e+00	5.4327774e+00	5.4317909e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6026457e-05	5.6086705e+00	5.4635619e+00	5.4106489e+00	5.4097076e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6328133e-05	5.5856414e+00	5.4412343e+00	5.3886164e+00	5.3877307e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6633305e-05	5.5627135e+00	5.4190056e+00	5.3666816e+00	5.3658583e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6942014e-05	5.5398884e+00	5.3968773e+00	5.3448459e+00	5.3440880e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7254302e-05	5.5171674e+00	5.3748507e+00	5.3231104e+00	5.3224178e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7570209e-05	5.4946986e+00	5.3530679e+00	5.3016158e+00	5.3008454e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7889778e-05	5.4723966e+00	5.3314467e+00	5.2802809e+00	5.2793687e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8213051e-05	5.4501494e+00	5.3098798e+00	5.2589994e+00	5.2579856e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8540072e-05	5.4279597e+00	5.2883698e+00	5.2377738e+00	5.2366938e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8870883e-05	5.4058300e+00	5.2669190e+00	5.2166064e+00	5.2154912e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9205528e-05	5.3837628e+00	5.2455298e+00	5.1954995e+00	5.1943756e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9544052e-05	5.3617605e+00	5.2242044e+00	5.1744552e+00	5.1733449e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9886500e-05	5.3398252e+00	5.2029447e+00	5.1534755e+00	5.1523969e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0232918e-05	5.3179589e+00	5.1817526e+00	5.1325622e+00	5.1315294e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0583351e-05	5.2961636e+00	5.1606298e+00	5.1117170e+00	5.1107403e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0937845e-05	5.2744410e+00	5.1395778e+00	5.0909413e+00	5.0900274e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1296449e-05	5.2527924e+00	5.1185979e+00	5.0702364e+00	5.0693885e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1659209e-05	5.2312582e+00	5.0977316e+00	5.0496437e+00	5.0488215e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2026175e-05	5.2101065e+00	5.0772573e+00	5.0294409e+00	5.0283242e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2397393e-05	5.1889547e+00	5.0567773e+00	5.0092311e+00	5.0078944e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2772915e-05	5.1678070e+00	5.0362957e+00	4.9890185e+00	4.9875299e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3152789e-05	5.1466678e+00	5.0158170e+00	4.9688074e+00	4.9672287e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3537066e-05	5.1255415e+00	4.9953455e+00	4.9486022e+00	4.9469885e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3925798e-05	5.1044328e+00	4.9748857e+00	4.9284074e+00	4.9268071e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4319035e-05	5.0833463e+00	4.9544425e+00	4.9082276e+00	4.9066825e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4716831e-05	5.0622867e+00	4.9340204e+00	4.8880677e+00	4.8866123e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5119237e-05	5.0412590e+00	4.9136245e+00	4.8679324e+00	4.8665946e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5526308e-05	5.0202682e+00	4.8932596e+00	4.8478268e+00	4.8466270e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5938097e-05	4.9993192e+00	4.8729311e+00	4.8277559e+00	4.8267074e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6354659e-05	4.9784173e+00	4.8526440e+00	4.8077250e+00	4.8068338e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6776049e-05	4.9574156e+00	4.8322396e+00	4.7875729e+00	4.7870038e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7202324e-05	4.9364182e+00	4.8118298e+00	4.7674131e+00	4.7672153e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7633540e-05	4.9155350e+00	4.7915329e+00	4.7473655e+00	4.7474662e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8069755e-05	4.8947688e+00	4.7713519e+00	4.7274329e+00	4.7277543e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8511025e-05	4.8741224e+00	4.7512893e+00	4.7076180e+00	4.7080774e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8957410e-05	4.8535985e+00	4.7313477e+00	4.6879234e+00	4.6884334e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9408969e-05	4.8331994e+00	4.7115295e+00	4.6683512e+00	4.6688201e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9865763e-05	4.8129273e+00	4.6918369e+00	4.6489037e+00	4.6492353e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0327851e-05	4.7927841e+00	4.6722716e+00	4.6295827e+00	4.6297160e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0795295e-05	4.7727716e+00	4.6528354e+00	4.6103898e+00	4.6103682e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1268158e-05	4.7528911e+00	4.6335298e+00	4.5913264e+00	4.5911933e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1746501e-05	4.7331439e+00	4.6143557e+00	4.5723937e+00	4.5721859e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2230389e-05	4.7135592e+00	4.5953409e+00	4.5536189e+00	4.5533403e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2719886e-05	4.6942825e+00	4.5766224e+00	4.5351374e+00	4.5346513e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3215056e-05	4.6750950e+00	4.5579940e+00	4.5167456e+00	4.5161134e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3715966e-05	4.6559986e+00	4.5394578e+00	4.4984452e+00	4.4977210e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4222683e-05	4.6369953e+00	4.5210153e+00	4.4802379e+00	4.4794688e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4735272e-05	4.6180865e+00	4.5026680e+00	4.4621252e+00	4.4613513e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5253803e-05	4.5992737e+00	4.4844172e+00	4.4441081e+00	4.4433631e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5778345e-05	4.5805580e+00	4.4662639e+00	4.4261879e+00	4.4254987e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6308966e-05	4.5619405e+00	4.4482089e+00	4.4083650e+00	4.4077526e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6845738e-05	4.5434217e+00	4.4302528e+00	4.3906402e+00	4.3901194e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7388732e-05	4.5250021e+00	4.4123957e+00	4.3730136e+00	4.3725937e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7938020e-05	4.5066817e+00	4.3946376e+00	4.3554850e+00	4.3551699e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8493674e-05	4.4884604e+00	4.3769781e+00	4.3380540e+00	4.3378427e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9055769e-05	4.4706124e+00	4.3596991e+00	4.3210024e+00	4.3206066e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9624380e-05	4.4529429e+00	4.3426000e+00	4.3041296e+00	4.3034562e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0199581e-05	4.4352810e+00	4.3255051e+00	4.2872599e+00	4.2863859e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0781449e-05	4.4176296e+00	4.3084171e+00	4.2703962e+00	4.2693904e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1370062e-05	4.3999916e+00	4.2913390e+00	4.2535413e+00	4.2524642e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1965498e-05	4.3823700e+00	4.2742737e+00	4.2366981e+00	4.2356018e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2567835e-05	4.3647677e+00	4.2572240e+00	4.2198694e+00	4.2187978e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3177155e-05	4.3471878e+00	4.2401930e+00	4.2030582e+00	4.2020468e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3793536e-05	4.3296331e+00	4.2231835e+00	4.1862674e+00	4.1853432e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4417063e-05	4.3121068e+00	4.2061986e+00	4.1694999e+00	4.1686817e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5047817e-05	4.2946118e+00	4.1892412e+00	4.1527588e+00	4.1520568e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5685881e-05	4.2771511e+00	4.1723143e+00	4.1360470e+00	4.1354630e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6331342e-05	4.2597187e+00	4.1554099e+00	4.1193560e+00	4.1188949e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6984284e-05	4.2422828e+00	4.1384879e+00	4.1026440e+00	4.1023471e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.7644795e-05	4.2249022e+00	4.1216202e+00	4.0859857e+00	4.0858140e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8312962e-05	4.2075792e+00	4.1048092e+00	4.0693833e+00	4.0692902e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8988873e-05	4.1903161e+00	4.0880570e+00	4.0528391e+00	4.0527704e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.9672619e-05	4.1731152e+00	4.0713659e+00	4.0363550e+00	4.0362490e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.0364291e-05	4.1559785e+00	4.0547377e+00	4.0199332e+00	4.0197348e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.1063979e-05	4.1389081e+00	4.0381745e+00	4.0035754e+00	4.0033011e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.1771778e-05	4.1219058e+00	4.0216780e+00	3.9872835e+00	3.9869575e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.2487781e-05	4.1049734e+00	4.0052499e+00	3.9710591e+00	3.9707019e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.3212084e-05	4.0881125e+00	3.9888917e+00	3.9549036e+00	3.9545324e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.3944781e-05	4.0713246e+00	3.9726048e+00	3.9388185e+00	3.9384471e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.4685972e-05	4.0546110e+00	3.9563904e+00	3.9228048e+00	3.9224438e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.5435753e-05	4.0381158e+00	3.9403941e+00	3.9070076e+00	3.9065206e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.6194226e-05	4.0217313e+00	3.9245069e+00	3.8913183e+00	3.8906756e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.6961490e-05	4.0053793e+00	3.9086498e+00	3.8756582e+00	3.8749067e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.7737647e-05	3.9890628e+00	3.8928255e+00	3.8600302e+00	3.8592120e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.8522801e-05	3.9727845e+00	3.8770368e+00	3.8444368e+00	3.8435895e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.9317056e-05	3.9565472e+00	3.8612863e+00	3.8288809e+00	3.8280372e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.0120517e-05	3.9403537e+00	3.8455769e+00	3.8133651e+00	3.8125531e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.0933291e-05	3.9242067e+00	3.8299113e+00	3.7978921e+00	3.7971352e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.1755486e-05	3.9081091e+00	3.8142921e+00	3.7824647e+00	3.7817816e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.2587212e-05	3.8920633e+00	3.7987221e+00	3.7670854e+00	3.7664903e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.3428577e-05	3.8760723e+00	3.7832038e+00	3.7517570e+00	3.7512592e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.4279695e-05	3.8601385e+00	3.7677400e+00	3.7364819e+00	3.7360864e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.5140679e-05	3.8442640e+00	3.7523312e+00	3.7212606e+00	3.7209699e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.6011642e-05	3.8284496e+00	3.7369748e+00	3.7060890e+00	3.7059078e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.6892701e-05	3.8127007e+00	3.7216823e+00	3.6909808e+00	3.6908980e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.7783972e-05	3.7970195e+00	3.7064561e+00	3.6759382e+00	3.6759385e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.8685574e-05	3.7814083e+00	3.6912984e+00	3.6609636e+00	3.6610274e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.9597627e-05	3.7658692e+00	3.6762113e+00	3.6460588e+00	3.6461627e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.0520251e-05	3.7504043e+00	3.6611970e+00	3.6312261e+00	3.6313444e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.1453569e-05	3.7350156e+00	3.6462571e+00	3.6164672e+00	3.6165822e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.2397706e-05	3.7197049e+00	3.6313937e+00	3.6017839e+00	3.6018806e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.3352786e-05	3.7044738e+00	3.6166083e+00	3.5871780e+00	3.5872429e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.4318937e-05	3.6893240e+00	3.6019025e+00	3.5726508e+00	3.5726728e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.5296286e-05	3.6742568e+00	3.5872777e+00	3.5582038e+00	3.5581735e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.6284964e-05	3.6592735e+00	3.5727351e+00	3.5438382e+00	3.5437486e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.7285102e-05	3.6444408e+00	3.5583347e+00	3.5296127e+00	3.5294014e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.8296833e-05	3.6297064e+00	3.5440297e+00	3.5154815e+00	3.5151355e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.9320290e-05	3.6150386e+00	3.5297917e+00	3.5014169e+00	3.5009543e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.0355611e-05	3.6004389e+00	3.5156222e+00	3.4874202e+00	3.4868611e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.1402932e-05	3.5859087e+00	3.5015224e+00	3.4734927e+00	3.4728596e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.2462393e-05	3.5714489e+00	3.4874933e+00	3.4596353e+00	3.4589530e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.3534134e-05	3.5570607e+00	3.4735358e+00	3.4458490e+00	3.4451449e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.4618297e-05	3.5427449e+00	3.4596506e+00	3.4321344e+00	3.4314386e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.5715028e-05	3.5285021e+00	3.4458384e+00	3.4184921e+00	3.4178377e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.6824470e-05	3.5143327e+00	3.4320994e+00	3.4049223e+00	3.4043456e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.7946773e-05	3.5002369e+00	3.4184338e+00	3.3914253e+00	3.3909656e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.9082084e-05	3.4862147e+00	3.4048415e+00	3.3780007e+00	3.3777013e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0023055e-04	3.4723255e+00	3.3913823e+00	3.3647085e+00	3.3645542e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0139234e-04	3.4587104e+00	3.3781995e+00	3.3516915e+00	3.3514609e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0256759e-04	3.4451077e+00	3.3650276e+00	3.3386847e+00	3.3383902e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0375646e-04	3.4315192e+00	3.3518684e+00	3.3256899e+00	3.3253427e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0495911e-04	3.4179467e+00	3.3387235e+00	3.3127087e+00	3.3123189e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0617570e-04	3.4043920e+00	3.3255947e+00	3.2997429e+00	3.2993192e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0740639e-04	3.3908568e+00	3.3124836e+00	3.2867940e+00	3.2863442e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0865135e-04	3.3773428e+00	3.2993920e+00	3.2738638e+00	3.2733943e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0991074e-04	3.3638516e+00	3.2863213e+00	3.2609537e+00	3.2604701e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1118473e-04	3.3503849e+00	3.2732732e+00	3.2480654e+00	3.2475720e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1247348e-04	3.3369443e+00	3.2602492e+00	3.2352002e+00	3.2347006e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1377717e-04	3.3235313e+00	3.2472507e+00	3.2223598e+00	3.2218564e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1509598e-04	3.3101473e+00	3.2342791e+00	3.2095454e+00	3.2090398e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1643007e-04	3.2968406e+00	3.2213806e+00	3.1968021e+00	3.1962513e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1777962e-04	3.2835724e+00	3.2085181e+00	3.1840938e+00	3.1834916e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1914481e-04	3.2703236e+00	3.1956734e+00	3.1714027e+00	3.1707609e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2052583e-04	3.2570960e+00	3.1828483e+00	3.1587305e+00	3.1580599e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2192286e-04	3.2438915e+00	3.1700446e+00	3.1460791e+00	3.1453891e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2333608e-04	3.2307119e+00	3.1572641e+00	3.1334500e+00	3.1327489e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2476568e-04	3.2175589e+00	3.1445084e+00	3.1208451e+00	3.1201399e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2621185e-04	3.2044343e+00	3.1317793e+00	3.1082659e+00	3.1075626e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2767479e-04	3.1913398e+00	3.1190783e+00	3.0957142e+00	3.0950173e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2915468e-04	3.1782770e+00	3.1064070e+00	3.0831914e+00	3.0825048e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3065172e-04	3.1652474e+00	3.0937671e+00	3.0706991e+00	3.0700253e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3216612e-04	3.1522527e+00	3.0811600e+00	3.0582387e+00	3.0575796e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3369807e-04	3.1393105e+00	3.0686025e+00	3.0458269e+00	3.0451679e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3524778e-04	3.1264527e+00	3.0561251e+00	3.0334934e+00	3.0327910e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3681545e-04	3.1136194e+00	3.0436708e+00	3.0211824e+00	3.0204491e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3840129e-04	3.1008125e+00	3.0312414e+00	3.0088957e+00	3.0081429e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4000552e-04	3.0880340e+00	3.0188387e+00	2.9966351e+00	2.9958729e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4162834e-04	3.0752857e+00	3.0064645e+00	2.9844024e+00	2.9836395e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4326996e-04	3.0625694e+00	2.9941207e+00	2.9721993e+00	2.9714433e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4493062e-04	3.0498870e+00	2.9818090e+00	2.9600276e+00	2.9592847e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4661053e-04	3.0372401e+00	2.9695311e+00	2.9478891e+00	2.9471642e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4830990e-04	3.0246306e+00	2.9572886e+00	2.9357852e+00	2.9350824e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5002898e-04	3.0120600e+00	2.9450832e+00	2.9237177e+00	2.9230398e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5176798e-04	2.9995300e+00	2.9329164e+00	2.9116881e+00	2.9110367e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5352714e-04	2.9870421e+00	2.9207898e+00	2.8996978e+00	2.8990739e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5530669e-04	2.9746475e+00	2.9087526e+00	2.8877953e+00	2.8871516e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5710686e-04	2.9623029e+00	2.8967631e+00	2.8759396e+00	2.8752705e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5892790e-04	2.9499905e+00	2.8848044e+00	2.8641141e+00	2.8634311e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6077005e-04	2.9377124e+00	2.8728783e+00	2.8523207e+00	2.8516338e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6263356e-04	2.9254703e+00	2.8609866e+00	2.8405611e+00	2.8398791e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6451866e-04	2.9132662e+00	2.8491313e+00	2.8288373e+00	2.8281676e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6642561e-04	2.9011018e+00	2.8373140e+00	2.8171509e+00	2.8164997e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6835467e-04	2.8889790e+00	2.8255365e+00	2.8055037e+00	2.8048759e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7030608e-04	2.8768995e+00	2.8138006e+00	2.7938973e+00	2.7932968e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7228012e-04	2.8648649e+00	2.8021078e+00	2.7823334e+00	2.7817628e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7427704e-04	2.8528768e+00	2.7904597e+00	2.7708136e+00	2.7702745e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7629710e-04	2.8409369e+00	2.7788579e+00	2.7593393e+00	2.7588323e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7834058e-04	2.8290599e+00	2.7673160e+00	2.7479239e+00	2.7474368e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8040774e-04	2.8172672e+00	2.7558537e+00	2.7365865e+00	2.7360883e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8249886e-04	2.8055159e+00	2.7444319e+00	2.7252891e+00	2.7247876e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8461423e-04	2.7938077e+00	2.7330522e+00	2.7140335e+00	2.7135349e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8675411e-04	2.7821443e+00	2.7217163e+00	2.7028211e+00	2.7023309e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8891880e-04	2.7705273e+00	2.7104257e+00	2.6916535e+00	2.6911760e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9110857e-04	2.7589583e+00	2.6991819e+00	2.6805323e+00	2.6800708e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9332373e-04	2.7474387e+00	2.6879864e+00	2.6694588e+00	2.6690157e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9556457e-04	2.7359699e+00	2.6768406e+00	2.6584343e+00	2.6580112e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9783138e-04	2.7245531e+00	2.6657456e+00	2.6474601e+00	2.6470578e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0012446e-04	2.7131897e+00	2.6547026e+00	2.6365374e+00	2.6361561e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0244412e-04	2.7018806e+00	2.6437128e+00	2.6256672e+00	2.6253088e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0479067e-04	2.6906270e+00	2.6327770e+00	2.6148504e+00	2.6145175e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0716442e-04	2.6795003e+00	2.6219646e+00	2.6041557e+00	2.6037813e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0956569e-04	2.6684350e+00	2.6112121e+00	2.5935201e+00	2.5930996e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1199478e-04	2.6574080e+00	2.6004972e+00	2.5829217e+00	2.5824716e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1445204e-04	2.6464209e+00	2.5898214e+00	2.5723619e+00	2.5718966e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1693777e-04	2.6354751e+00	2.5791860e+00	2.5618422e+00	2.5613739e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1945232e-04	2.6245718e+00	2.5685923e+00	2.5513636e+00	2.5509028e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2199601e-04	2.6137124e+00	2.5580416e+00	2.5409276e+00	2.5404824e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2456919e-04	2.6028981e+00	2.5475350e+00	2.5305351e+00	2.5301122e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2717220e-04	2.5921299e+00	2.5370736e+00	2.5201873e+00	2.5197913e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2980537e-04	2.5814089e+00	2.5266584e+00	2.5098851e+00	2.5095191e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3246907e-04	2.5707360e+00	2.5162902e+00	2.4996293e+00	2.4992948e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3516364e-04	2.5601120e+00	2.5059697e+00	2.4894208e+00	2.4891176e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3788945e-04	2.5495660e+00	2.4957256e+00	2.4792878e+00	2.4789869e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4064685e-04	2.5391314e+00	2.4855905e+00	2.4692627e+00	2.4689020e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4343621e-04	2.5287265e+00	2.4754845e+00	2.4592661e+00	2.4588620e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4625791e-04	2.5183527e+00	2.4654086e+00	2.4492994e+00	2.4488663e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4911231e-04	2.5080111e+00	2.4553643e+00	2.4393636e+00	2.4389141e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5199979e-04	2.4977031e+00	2.4453525e+00	2.4294600e+00	2.4290048e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5492075e-04	2.4874297e+00	2.4353744e+00	2.4195896e+00	2.4191375e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5787556e-04	2.4771919e+00	2.4254310e+00	2.4097534e+00	2.4093116e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6086462e-04	2.4669909e+00	2.4155233e+00	2.3999523e+00	2.3995264e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6388833e-04	2.4568273e+00	2.4056521e+00	2.3901872e+00	2.3897810e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6694709e-04	2.4467022e+00	2.3958182e+00	2.3804589e+00	2.3800748e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7004130e-04	2.4366161e+00	2.3860223e+00	2.3707680e+00	2.3704071e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7317138e-04	2.4265697e+00	2.3762649e+00	2.3611150e+00	2.3607770e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7633773e-04	2.4166398e+00	2.3666196e+00	2.3515729e+00	2.3511840e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7954079e-04	2.4067522e+00	2.3570155e+00	2.3420712e+00	2.3416272e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8278098e-04	2.3968855e+00	2.3474317e+00	2.3325896e+00	2.3321060e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8605872e-04	2.3870406e+00	2.3378695e+00	2.3231290e+00	2.3226196e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8937446e-04	2.3772189e+00	2.3283299e+00	2.3136906e+00	2.3131672e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9272862e-04	2.3674213e+00	2.3188138e+00	2.3042753e+00	2.3037482e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9612167e-04	2.3576489e+00	2.3093223e+00	2.2948841e+00	2.2943619e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9955405e-04	2.3479027e+00	2.2998563e+00	2.2855178e+00	2.2850074e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0302621e-04	2.3381836e+00	2.2904166e+00	2.2761774e+00	2.2756841e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0653862e-04	2.3284925e+00	2.2810041e+00	2.2668636e+00	2.2663912e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1009174e-04	2.3188301e+00	2.2716193e+00	2.2575771e+00	2.2571280e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1368604e-04	2.3091972e+00	2.2622631e+00	2.2483184e+00	2.2478938e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1732201e-04	2.2996383e+00	2.2529812e+00	2.2391335e+00	2.2386879e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2100012e-04	2.2901927e+00	2.2438144e+00	2.2300629e+00	2.2295095e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2472087e-04	2.2807487e+00	2.2346468e+00	2.2209910e+00	2.2203579e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2848474e-04	2.2713078e+00	2.2254802e+00	2.2119195e+00	2.2112324e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3229224e-04	2.2618720e+00	2.2163164e+00	2.2028502e+00	2.2021322e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3614387e-04	2.2524430e+00	2.2071571e+00	2.1937850e+00	2.1930567e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4004015e-04	2.2430228e+00	2.1980043e+00	2.1847256e+00	2.1840050e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4398159e-04	2.2336132e+00	2.1888598e+00	2.1756740e+00	2.1749765e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4796872e-04	2.2242162e+00	2.1797256e+00	2.1666321e+00	2.1659704e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5200206e-04	2.2148338e+00	2.1706035e+00	2.1576017e+00	2.1569860e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5608215e-04	2.2054679e+00	2.1614957e+00	2.1485850e+00	2.1480226e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6020953e-04	2.1961205e+00	2.1524042e+00	2.1395839e+00	2.1390795e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6438476e-04	2.1867938e+00	2.1433310e+00	2.1306006e+00	2.1301559e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6860838e-04	2.1774272e+00	2.1342099e+00	2.1215675e+00	2.1212510e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7288096e-04	2.1680861e+00	2.1251120e+00	2.1125572e+00	2.1123643e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7720306e-04	2.1587879e+00	2.1160564e+00	2.1035887e+00	2.1034948e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8157526e-04	2.1495339e+00	2.1070443e+00	2.0946634e+00	2.0946420e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8599814e-04	2.1403253e+00	2.0980768e+00	2.0857824e+00	2.0858051e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9047228e-04	2.1311632e+00	2.0891551e+00	2.0769468e+00	2.0769833e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9499828e-04	2.1220489e+00	2.0802804e+00	2.0681578e+00	2.0681759e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9957675e-04	2.1129832e+00	2.0714535e+00	2.0594162e+00	2.0593822e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0420829e-04	2.1039671e+00	2.0626753e+00	2.0507230e+00	2.0506243e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0889350e-04	2.0950015e+00	2.0539468e+00	2.0420790e+00	2.0419329e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1363303e-04	2.0860871e+00	2.0452685e+00	2.0334849e+00	2.0333064e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1842749e-04	2.0772244e+00	2.0366412e+00	2.0249412e+00	2.0247430e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2327753e-04	2.0684432e+00	2.0280928e+00	2.0164758e+00	2.0162409e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2818378e-04	2.0597631e+00	2.0196419e+00	2.0081069e+00	2.0077982e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3314690e-04	2.0511176e+00	2.0112258e+00	1.9997726e+00	1.9994131e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3816755e-04	2.0425078e+00	2.0028455e+00	1.9914737e+00	1.9910839e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4324640e-04	2.0339347e+00	1.9945018e+00	1.9832111e+00	1.9828086e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4838411e-04	2.0253989e+00	1.9861955e+00	1.9749857e+00	1.9745855e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5358138e-04	2.0169015e+00	1.9779273e+00	1.9667981e+00	1.9664128e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5883889e-04	2.0084429e+00	1.9696980e+00	1.9586489e+00	1.9582885e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6415734e-04	2.0000239e+00	1.9615080e+00	1.9505387e+00	1.9502109e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6953743e-04	1.9916449e+00	1.9533577e+00	1.9424679e+00	1.9421781e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7497989e-04	1.9833064e+00	1.9452475e+00	1.9344368e+00	1.9341884e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8048543e-04	1.9750085e+00	1.9371777e+00	1.9264457e+00	1.9262398e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8605478e-04	1.9667516e+00	1.9291484e+00	1.9184946e+00	1.9183307e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9168869e-04	1.9586659e+00	1.9212935e+00	1.9107175e+00	1.9104591e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9738791e-04	1.9506152e+00	1.9134729e+00	1.9029742e+00	1.9026232e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0315318e-04	1.9425728e+00	1.9056590e+00	1.8952372e+00	1.8948212e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0898528e-04	1.9345400e+00	1.8978530e+00	1.8875077e+00	1.8870513e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1488498e-04	1.9265181e+00	1.8900563e+00	1.8797871e+00	1.8793117e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2085307e-04	1.9185084e+00	1.8822703e+00	1.8720767e+00	1.8716005e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2689033e-04	1.9105124e+00	1.8744962e+00	1.8643778e+00	1.8639158e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3299757e-04	1.9025313e+00	1.8667355e+00	1.8566917e+00	1.8562560e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3917560e-04	1.8945665e+00	1.8589893e+00	1.8490198e+00	1.8486191e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4542524e-04	1.8866193e+00	1.8512591e+00	1.8413633e+00	1.8410033e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5174732e-04	1.8786911e+00	1.8435462e+00	1.8337237e+00	1.8334068e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5814268e-04	1.8707832e+00	1.8358520e+00	1.8261022e+00	1.8258278e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6461216e-04	1.8628863e+00	1.8281645e+00	1.8184866e+00	1.8182645e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.7115664e-04	1.8549969e+00	1.8204792e+00	1.8108720e+00	1.8107150e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.7777698e-04	1.8471378e+00	1.8128241e+00	1.8032873e+00	1.8031774e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8447405e-04	1.8393099e+00	1.8052000e+00	1.7957335e+00	1.7956501e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.9124875e-04	1.8315141e+00	1.7976079e+00	1.7882113e+00	1.7881311e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.9810197e-04	1.8237513e+00	1.7900486e+00	1.7807216e+00	1.7806186e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.0503463e-04	1.8160223e+00	1.7825228e+00	1.7732651e+00	1.7731223e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.1204765e-04	1.8083278e+00	1.7750311e+00	1.7658424e+00	1.7656711e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.1914196e-04	1.8006683e+00	1.7675742e+00	1.7584542e+00	1.7582653e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.2631849e-04	1.7930446e+00	1.7601525e+00	1.7511009e+00	1.7509034e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.3357822e-04	1.7854570e+00	1.7527665e+00	1.7437829e+00	1.7435841e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.4092209e-04	1.7779059e+00	1.7454166e+00	1.7365005e+00	1.7363059e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.4835108e-04	1.7703916e+00	1.7381028e+00	1.7292540e+00	1.7290674e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.5586618e-04	1.7630266e+00	1.7309397e+00	1.7221575e+00	1.7218672e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.6346839e-04	1.7556901e+00	1.7238043e+00	1.7150884e+00	1.7147040e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.7115872e-04	1.7483635e+00	1.7166775e+00	1.7080276e+00	1.7075763e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.7893819e-04	1.7410479e+00	1.7095607e+00	1.7009763e+00	1.7004827e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.8680784e-04	1.7337446e+00	1.7024549e+00	1.6939357e+00	1.6934218e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.9476870e-04	1.7264550e+00	1.6953615e+00	1.6869072e+00	1.6863922e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.0282183e-04	1.7191802e+00	1.6882817e+00	1.6798918e+00	1.6793925e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.1096831e-04	1.7119216e+00	1.6812168e+00	1.6728910e+00	1.6724212e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.1920922e-04	1.7046804e+00	1.6741680e+00	1.6659058e+00	1.6654771e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.2754564e-04	1.6974578e+00	1.6671365e+00	1.6589375e+00	1.6585587e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.3597870e-04	1.6902551e+00	1.6601236e+00	1.6519874e+00	1.6516645e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.4450950e-04	1.6830736e+00	1.6531304e+00	1.6450567e+00	1.6447932e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.5313919e-04	1.6759147e+00	1.6461580e+00	1.6381460e+00	1.6379433e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.6186890e-04	1.6687797e+00	1.6392073e+00	1.6312562e+00	1.6311135e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.7069980e-04	1.6616693e+00	1.6322802e+00	1.6243898e+00	1.6243024e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.7963306e-04	1.6545848e+00	1.6253780e+00	1.6175479e+00	1.6175085e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.8866987e-04	1.6475274e+00	1.6185017e+00	1.6107317e+00	1.6107305e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.9781142e-04	1.6404981e+00	1.6116526e+00	1.6039423e+00	1.6039668e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.0705894e-04	1.6334980e+00	1.6048316e+00	1.5971808e+00	1.5972162e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.1641364e-04	1.6265284e+00	1.5980400e+00	1.5904482e+00	1.5904794e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.2587677e-04	1.6195901e+00	1.5912787e+00	1.5837457e+00	1.5837594e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.3544959e-04	1.6126843e+00	1.5845487e+00	1.5770742e+00	1.5770594e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.4513338e-04	1.6058119e+00	1.5778511e+00	1.5704346e+00	1.5703825e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.5492940e-04	1.5989737e+00	1.5711867e+00	1.5638280e+00	1.5637318e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.6483898e-04	1.5921707e+00	1.5645564e+00	1.5572551e+00	1.5571104e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.7486341e-04	1.5854057e+00	1.5579576e+00	1.5507126e+00	1.5505213e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.8500405e-04	1.5786772e+00	1.5513949e+00	1.5442059e+00	1.5439678e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.9526222e-04	1.5719856e+00	1.5448695e+00	1.5377363e+00	1.5374529e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.0563929e-04	1.5653316e+00	1.5383820e+00	1.5313043e+00	1.5309797e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.1613665e-04	1.5587158e+00	1.5319329e+00	1.5249106e+00	1.5245514e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.2675568e-04	1.5521386e+00	1.5255226e+00	1.5185556e+00	1.5181710e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.3749780e-04	1.5456004e+00	1.5191515e+00	1.5122395e+00	1.5118417e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.4836444e-04	1.5391015e+00	1.5128199e+00	1.5059627e+00	1.5055665e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.5935703e-04	1.5326421e+00	1.5065279e+00	1.4997253e+00	1.4993486e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.7047703e-04	1.5262224e+00	1.5002756e+00	1.4935273e+00	1.4931910e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.8172593e-04	1.5198423e+00	1.4940629e+00	1.4873687e+00	1.4870970e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.9310521e-04	1.5135016e+00	1.4878896e+00	1.4812492e+00	1.4810695e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0046164e-03	1.5072615e+00	1.4818179e+00	1.4752310e+00	1.4751069e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0162610e-03	1.5011298e+00	1.4758557e+00	1.4693220e+00	1.4691664e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0280406e-03	1.4950053e+00	1.4698998e+00	1.4634190e+00	1.4632373e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0399567e-03	1.4888886e+00	1.4639511e+00	1.4575230e+00	1.4573200e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0520110e-03	1.4827808e+00	1.4580105e+00	1.4516347e+00	1.4514148e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0642049e-03	1.4766826e+00	1.4520787e+00	1.4457549e+00	1.4455220e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0765402e-03	1.4705948e+00	1.4461564e+00	1.4398845e+00	1.4396417e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0890185e-03	1.4645183e+00	1.4402446e+00	1.4340240e+00	1.4337743e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1016415e-03	1.4584538e+00	1.4343440e+00	1.4281745e+00	1.4279201e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1144107e-03	1.4524021e+00	1.4284552e+00	1.4223364e+00	1.4220792e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1273279e-03	1.4463639e+00	1.4225790e+00	1.4165107e+00	1.4162521e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1403949e-03	1.4403400e+00	1.4167162e+00	1.4106979e+00	1.4104389e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1536133e-03	1.4343311e+00	1.4108673e+00	1.4048987e+00	1.4046400e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1669850e-03	1.4283641e+00	1.4050583e+00	1.3991387e+00	1.3988556e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1805116e-03	1.4224099e+00	1.3992612e+00	1.3933902e+00	1.3930859e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1941951e-03	1.4164665e+00	1.3934741e+00	1.3876514e+00	1.3873313e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2080371e-03	1.4105346e+00	1.3876980e+00	1.3819233e+00	1.3815920e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2220396e-03	1.4046154e+00	1.3819335e+00	1.3762067e+00	1.3758683e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2362044e-03	1.3987094e+00	1.3761816e+00	1.3705023e+00	1.3701605e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2505333e-03	1.3928177e+00	1.3704431e+00	1.3648110e+00	1.3644688e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2650284e-03	1.3869411e+00	1.3647188e+00	1.3591336e+00	1.3587935e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2796915e-03	1.3810802e+00	1.3590094e+00	1.3534708e+00	1.3531348e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2945245e-03	1.3752360e+00	1.3533158e+00	1.3478234e+00	1.3474932e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3095295e-03	1.3694091e+00	1.3476386e+00	1.3421922e+00	1.3418687e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3247084e-03	1.3636003e+00	1.3419785e+00	1.3365778e+00	1.3362618e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3400632e-03	1.3578239e+00	1.3363494e+00	1.3309937e+00	1.3306726e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3555960e-03	1.3520806e+00	1.3307517e+00	1.3254406e+00	1.3251014e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3713089e-03	1.3463508e+00	1.3251669e+00	1.3199001e+00	1.3195485e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3872038e-03	1.3406355e+00	1.3195959e+00	1.3143732e+00	1.3140143e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4032831e-03	1.3349356e+00	1.3140396e+00	1.3088607e+00	1.3084988e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4195487e-03	1.3292520e+00	1.3084987e+00	1.3033634e+00	1.3030025e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4360028e-03	1.3235856e+00	1.3029743e+00	1.2978823e+00	1.2975256e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4526476e-03	1.3179372e+00	1.2974670e+00	1.2924180e+00	1.2920683e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4694854e-03	1.3123076e+00	1.2919778e+00	1.2869715e+00	1.2866310e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4865184e-03	1.3066977e+00	1.2865074e+00	1.2815436e+00	1.2812139e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5037488e-03	1.3011082e+00	1.2810566e+00	1.2761349e+00	1.2758173e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5211789e-03	1.2955399e+00	1.2756261e+00	1.2707463e+00	1.2704414e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5388110e-03	1.2899936e+00	1.2702167e+00	1.2653785e+00	1.2650865e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5566475e-03	1.2844972e+00	1.2648553e+00	1.2600580e+00	1.2597529e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5746908e-03	1.2790198e+00	1.2595122e+00	1.2547555e+00	1.2544409e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5929432e-03	1.2735602e+00	1.2541861e+00	1.2494699e+00	1.2491507e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6114072e-03	1.2681193e+00	1.2488781e+00	1.2442020e+00	1.2438827e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6300851e-03	1.2626980e+00	1.2435890e+00	1.2389529e+00	1.2386370e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6489796e-03	1.2572972e+00	1.2383196e+00	1.2337232e+00	1.2334139e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6680931e-03	1.2519178e+00	1.2330708e+00	1.2285139e+00	1.2282138e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6874282e-03	1.2465605e+00	1.2278434e+00	1.2233257e+00	1.2230369e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7069873e-03	1.2412262e+00	1.2226382e+00	1.2181595e+00	1.2178834e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7267732e-03	1.2359156e+00	1.2174559e+00	1.2130160e+00	1.2127537e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7467884e-03	1.2306296e+00	1.2122974e+00	1.2078959e+00	1.2076480e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7670356e-03	1.2253688e+00	1.2071633e+00	1.2028000e+00	1.2025665e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7875175e-03	1.2201450e+00	1.2020645e+00	1.1977389e+00	1.1975096e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8082368e-03	1.2149575e+00	1.1970004e+00	1.1927120e+00	1.1924776e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8291962e-03	1.2097921e+00	1.1919581e+00	1.1877068e+00	1.1874706e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8503986e-03	1.2046496e+00	1.1869382e+00	1.1827238e+00	1.1824890e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8718468e-03	1.1995308e+00	1.1819416e+00	1.1777638e+00	1.1775330e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8935436e-03	1.1944365e+00	1.1769689e+00	1.1728277e+00	1.1726029e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9154918e-03	1.1893673e+00	1.1720209e+00	1.1679160e+00	1.1676990e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9376945e-03	1.1843239e+00	1.1670982e+00	1.1630295e+00	1.1628216e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9601545e-03	1.1793070e+00	1.1622015e+00	1.1581686e+00	1.1579709e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9828748e-03	1.1743171e+00	1.1573313e+00	1.1533341e+00	1.1531472e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0058585e-03	1.1693548e+00	1.1524882e+00	1.1485265e+00	1.1483508e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0291087e-03	1.1644206e+00	1.1476726e+00	1.1437461e+00	1.1435828e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0526283e-03	1.1595149e+00	1.1428850e+00	1.1389935e+00	1.1388434e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0764205e-03	1.1546797e+00	1.1381662e+00	1.1343092e+00	1.1341322e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1004885e-03	1.1498662e+00	1.1334687e+00	1.1296459e+00	1.1294489e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1248355e-03	1.1450730e+00	1.1287912e+00	1.1250026e+00	1.1247931e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1494646e-03	1.1403010e+00	1.1241345e+00	1.1203799e+00	1.1201645e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1743793e-03	1.1355507e+00	1.1194992e+00	1.1157784e+00	1.1155627e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1995828e-03	1.1308228e+00	1.1148860e+00	1.1111987e+00	1.1109874e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2250784e-03	1.1261179e+00	1.1102953e+00	1.1066414e+00	1.1064382e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2508695e-03	1.1214365e+00	1.1057277e+00	1.1021071e+00	1.1019148e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2769595e-03	1.1167791e+00	1.1011836e+00	1.0975961e+00	1.0974168e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3033520e-03	1.1121461e+00	1.0966637e+00	1.0931089e+00	1.0929440e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3300504e-03	1.1075380e+00	1.0921681e+00	1.0886460e+00	1.0884958e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3570582e-03	1.1029552e+00	1.0876973e+00	1.0842077e+00	1.0840721e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3843791e-03	1.0984204e+00	1.0832737e+00	1.0798161e+00	1.0796723e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4120167e-03	1.0939289e+00	1.0788927e+00	1.0754668e+00	1.0752963e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4399746e-03	1.0894536e+00	1.0745276e+00	1.0711333e+00	1.0709437e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4682566e-03	1.0849953e+00	1.0701790e+00	1.0668162e+00	1.0666140e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4968665e-03	1.0805545e+00	1.0658476e+00	1.0625160e+00	1.0623069e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5258079e-03	1.0761317e+00	1.0615338e+00	1.0582333e+00	1.0580222e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5550848e-03	1.0717275e+00	1.0572381e+00	1.0539686e+00	1.0537594e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5847010e-03	1.0673423e+00	1.0529611e+00	1.0497222e+00	1.0495183e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6146606e-03	1.0629765e+00	1.0487031e+00	1.0454947e+00	1.0452984e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6449674e-03	1.0586307e+00	1.0444645e+00	1.0412864e+00	1.0410994e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6756255e-03	1.0543050e+00	1.0402456e+00	1.0370977e+00	1.0369209e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7066389e-03	1.0499999e+00	1.0360469e+00	1.0329289e+00	1.0327627e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7380118e-03	1.0457157e+00	1.0318685e+00	1.0287801e+00	1.0286243e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7697484e-03	1.0414964e+00	1.0277528e+00	1.0246936e+00	1.0245055e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8018528e-03	1.0372891e+00	1.0236490e+00	1.0206188e+00	1.0204058e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8343294e-03	1.0330937e+00	1.0195569e+00	1.0165557e+00	1.0163250e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8671824e-03	1.0289109e+00	1.0154772e+00	1.0125047e+00	1.0122626e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9004162e-03	1.0247411e+00	1.0114104e+00	1.0084664e+00	1.0082183e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9340352e-03	1.0205847e+00	1.0073567e+00	1.0044411e+00	1.0041918e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9680439e-03	1.0164424e+00	1.0033169e+00	1.0004294e+00	1.0001828e+00
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0024468e-03	1.0123145e+00	9.9929111e-01	9.9643173e-01	9.9619082e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0372485e-03	1.0082014e+00	9.9527990e-01	9.9244835e-01	9.9221558e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0724536e-03	1.0041036e+00	9.9128358e-01	9.8847967e-01	9.8825673e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1080667e-03	1.0000213e+00	9.8730246e-01	9.8452600e-01	9.8431391e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1440926e-03	9.9595502e-01	9.8333684e-01	9.8058763e-01	9.8038678e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1805361e-03	9.9193960e-01	9.7942304e-01	9.7670087e-01	9.7647500e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2174020e-03	9.8796435e-01	9.7554987e-01	9.7285451e-01	9.7257820e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2546953e-03	9.8399153e-01	9.7167804e-01	9.6900930e-01	9.6869605e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2924208e-03	9.8002201e-01	9.6780842e-01	9.6516608e-01	9.6482819e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3305835e-03	9.7605667e-01	9.6394188e-01	9.6132571e-01	9.6097429e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3691887e-03	9.7209640e-01	9.6007931e-01	9.5748909e-01	9.5713398e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4082413e-03	9.6814211e-01	9.5622162e-01	9.5365713e-01	9.5330693e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4477466e-03	9.6419475e-01	9.5236975e-01	9.4983076e-01	9.4949278e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4877097e-03	9.6025526e-01	9.4852465e-01	9.4601094e-01	9.4569119e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5281361e-03	9.5632461e-01	9.4468730e-01	9.4219864e-01	9.4190180e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5690311e-03	9.5240381e-01	9.4085871e-01	9.3839485e-01	9.3812428e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6104001e-03	9.4849385e-01	9.3703989e-01	9.3460062e-01	9.3435827e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6522486e-03	9.4459516e-01	9.3323125e-01	9.3081631e-01	9.3060342e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6945822e-03	9.4066555e-01	9.2938722e-01	9.2699583e-01	9.2685939e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7374065e-03	9.3675974e-01	9.2556674e-01	9.2319880e-01	9.2312582e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7807272e-03	9.3287836e-01	9.2177043e-01	9.1942583e-01	9.1940238e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8245500e-03	9.2902198e-01	9.1799886e-01	9.1567749e-01	9.1568871e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8688807e-03	9.2519117e-01	9.1425259e-01	9.1195432e-01	9.1198446e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9137253e-03	9.2138644e-01	9.1053212e-01	9.0825682e-01	9.0828929e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9590897e-03	9.1760827e-01	9.0683792e-01	9.0458548e-01	9.0460284e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0049799e-03	9.1385711e-01	9.0317043e-01	9.0094072e-01	9.0092495e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0514020e-03	9.1013334e-01	8.9953004e-01	8.9732292e-01	8.9727267e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0983623e-03	9.0643731e-01	8.9591709e-01	8.9373242e-01	8.9365677e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1458668e-03	9.0276931e-01	8.9233187e-01	8.9016950e-01	8.9007626e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1939220e-03	8.9912958e-01	8.8877460e-01	8.8663441e-01	8.8653014e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2425341e-03	8.9554111e-01	8.8526711e-01	8.8314879e-01	8.8301739e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2917098e-03	8.9199483e-01	8.8180080e-01	8.7970411e-01	8.7953701e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3414554e-03	8.8846826e-01	8.7835436e-01	8.7627921e-01	8.7608800e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3917777e-03	8.8496183e-01	8.7492818e-01	8.7287448e-01	8.7266936e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4426832e-03	8.8147592e-01	8.7152262e-01	8.6949028e-01	8.6928007e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4941788e-03	8.7801088e-01	8.6813802e-01	8.6612694e-01	8.6591914e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5462713e-03	8.7456703e-01	8.6477465e-01	8.6278473e-01	8.6258556e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5989676e-03	8.7114462e-01	8.6143277e-01	8.5946390e-01	8.5927832e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6522747e-03	8.6774389e-01	8.5811256e-01	8.5616464e-01	8.5599643e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7061997e-03	8.6436501e-01	8.5481418e-01	8.5288708e-01	8.5273887e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7607497e-03	8.6100809e-01	8.5153772e-01	8.4963132e-01	8.4950465e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8159321e-03	8.5767319e-01	8.4828321e-01	8.4639738e-01	8.4629275e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8717540e-03	8.5436353e-01	8.4505392e-01	8.4318854e-01	8.4310217e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9282230e-03	8.5114972e-01	8.4192274e-01	8.4007776e-01	8.3993192e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9853466e-03	8.4794065e-01	8.3879558e-01	8.3697083e-01	8.3678097e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0431322e-03	8.4473692e-01	8.3567302e-01	8.3386836e-01	8.3364834e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1015877e-03	8.4153915e-01	8.3255568e-01	8.3077094e-01	8.3053301e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1607207e-03	8.3834796e-01	8.2944418e-01	8.2767919e-01	8.2743398e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2205392e-03	8.3516398e-01	8.2633914e-01	8.2459373e-01	8.2435025e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2810510e-03	8.3198783e-01	8.2324117e-01	8.2151519e-01	8.2128081e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3422642e-03	8.2882014e-01	8.2015093e-01	8.1844418e-01	8.1822465e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4041869e-03	8.2566155e-01	8.1706903e-01	8.1538136e-01	8.1518078e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4668274e-03	8.2251270e-01	8.1399612e-01	8.1232735e-01	8.1214818e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5301939e-03	8.1937421e-01	8.1093284e-01	8.0928280e-01	8.0912586e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5942950e-03	8.1624673e-01	8.0787984e-01	8.0624835e-01	8.0611281e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6591390e-03	8.1312011e-01	8.0482519e-01	8.0321182e-01	8.0310802e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.7247347e-03	8.1000016e-01	8.0177557e-01	8.0018002e-01	8.0011049e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.7910906e-03	8.0689711e-01	7.9874284e-01	7.9716503e-01	7.9711921e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8582158e-03	8.0381140e-01	7.9572740e-01	7.9416724e-01	7.9413319e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.9261189e-03	8.0074342e-01	7.9272963e-01	7.9118704e-01	7.9115141e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.9948092e-03	7.9769352e-01	7.8974989e-01	7.8822476e-01	7.8817287e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.0642956e-03	7.9466205e-01	7.8678849e-01	7.8528073e-01	7.8520700e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.1345875e-03	7.9164932e-01	7.8384573e-01	7.8235524e-01	7.8226680e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.2056941e-03	7.8865559e-01	7.8092184e-01	7.7944852e-01	7.7935152e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.2776250e-03	7.8568109e-01	7.7801705e-01	7.7656079e-01	7.7646032e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.3503896e-03	7.8272601e-01	7.7513153e-01	7.7369221e-01	7.7359240e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.4239976e-03	7.7979049e-01	7.7226541e-01	7.7084292e-01	7.7074692e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.4984588e-03	7.7687836e-01	7.6942255e-01	7.6801677e-01	7.6792306e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.5737831e-03	7.7403564e-01	7.6664982e-01	7.6526061e-01	7.6512000e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.6499805e-03	7.7120072e-01	7.6388444e-01	7.6251169e-01	7.6233692e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.7270611e-03	7.6837411e-01	7.6112691e-01	7.5977049e-01	7.5957299e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.8050351e-03	7.6555631e-01	7.5837772e-01	7.5703751e-01	7.5682739e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.8839130e-03	7.6274782e-01	7.5563737e-01	7.5431325e-01	7.5409930e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.9637051e-03	7.5994913e-01	7.5290633e-01	7.5159817e-01	7.5138790e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.0444222e-03	7.5716074e-01	7.5018510e-01	7.4889277e-01	7.4869235e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.1260748e-03	7.5438311e-01	7.4747414e-01	7.4619752e-01	7.4601184e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.2086738e-03	7.5161672e-01	7.4477393e-01	7.4351288e-01	7.4334555e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.2922303e-03	7.4886204e-01	7.4208492e-01	7.4083931e-01	7.4069265e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.3767553e-03	7.4611951e-01	7.3940757e-01	7.3817727e-01	7.3805232e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.4622600e-03	7.4338958e-01	7.3674232e-01	7.3552717e-01	7.3542374e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.5487558e-03	7.4067450e-01	7.3409059e-01	7.3289032e-01	7.3280608e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.6362542e-03	7.3797367e-01	7.3145224e-01	7.3026665e-01	7.3019852e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.7247668e-03	7.3528601e-01	7.2882687e-01	7.2765586e-01	7.2760024e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.8143054e-03	7.3261194e-01	7.2621487e-01	7.2505837e-01	7.2501041e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.9048818e-03	7.2995184e-01	7.2361664e-01	7.2247454e-01	7.2242821e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.9965081e-03	7.2730610e-01	7.2103252e-01	7.1990474e-01	7.1985282e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.0891964e-03	7.2467506e-01	7.1846287e-01	7.1734932e-01	7.1728883e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.1829591e-03	7.2205905e-01	7.1590802e-01	7.1480859e-01	7.1474210e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.2778087e-03	7.1945839e-01	7.1336825e-01	7.1228285e-01	7.1221250e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.3737576e-03	7.1687336e-01	7.1084386e-01	7.0977238e-01	7.0969990e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.4708187e-03	7.1430421e-01	7.0833508e-01	7.0727742e-01	7.0720416e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.5690048e-03	7.1175116e-01	7.0584212e-01	7.0479818e-01	7.0472513e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.6683290e-03	7.0921701e-01	7.0336774e-01	7.0233739e-01	7.0226268e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.7688045e-03	7.0672336e-01	7.0093303e-01	6.9991604e-01	6.9981666e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.8704446e-03	7.0424032e-01	6.9850876e-01	6.9750506e-01	6.9738693e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.9732628e-03	7.0176823e-01	6.9609529e-01	6.9510479e-01	6.9497335e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.0772728e-03	6.9930746e-01	6.9369295e-01	6.9271557e-01	6.9257579e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.1824884e-03	6.9685834e-01	6.9130208e-01	6.9033773e-01	6.9019410e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.2889236e-03	6.9442118e-01	6.8892298e-01	6.8797157e-01	6.8782814e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.3965924e-03	6.9199629e-01	6.8655593e-01	6.8561738e-01	6.8547777e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.5055093e-03	6.8958394e-01	6.8420121e-01	6.8327541e-01	6.8314285e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.6156886e-03	6.8718439e-01	6.8185906e-01	6.8094593e-01	6.8082324e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.7271451e-03	6.8479787e-01	6.7952970e-01	6.7862914e-01	6.7851880e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.8398934e-03	6.8242459e-01	6.7721334e-01	6.7632524e-01	6.7622939e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.9539486e-03	6.8006474e-01	6.7491014e-01	6.7403441e-01	6.7395486e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0069326e-02	6.7773656e-01	6.7263832e-01	6.7177479e-01	6.7169430e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0186040e-02	6.7542902e-01	6.7038684e-01	6.6953539e-01	6.6944438e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0304108e-02	6.7312904e-01	6.6814267e-01	6.6730321e-01	6.6720476e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0423544e-02	6.7083701e-01	6.6590615e-01	6.6507860e-01	6.6497543e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0544364e-02	6.6855328e-01	6.6367764e-01	6.6286190e-01	6.6275642e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0666585e-02	6.6627819e-01	6.6145749e-01	6.6065347e-01	6.6054771e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0790222e-02	6.6401210e-01	6.5924601e-01	6.5845363e-01	6.5834933e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0915293e-02	6.6175532e-01	6.5704354e-01	6.5626270e-01	6.5616127e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1041813e-02	6.5950817e-01	6.5485039e-01	6.5408098e-01	6.5398355e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1169800e-02	6.5727097e-01	6.5266685e-01	6.5190879e-01	6.5181616e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1299270e-02	6.5504400e-01	6.5049320e-01	6.4974639e-01	6.4965911e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1430241e-02	6.5282753e-01	6.4832973e-01	6.4759405e-01	6.4751242e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1562730e-02	6.5062357e-01	6.4617836e-01	6.4545371e-01	6.4537608e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1696755e-02	6.4844272e-01	6.4404936e-01	6.4333552e-01	6.4325010e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1832334e-02	6.4626996e-01	6.4192820e-01	6.4122509e-01	6.4113449e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1969483e-02	6.4410565e-01	6.3981523e-01	6.3912278e-01	6.3902926e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2108223e-02	6.4195011e-01	6.3771077e-01	6.3702891e-01	6.3693440e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2248570e-02	6.3980367e-01	6.3561515e-01	6.3494379e-01	6.3484993e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2390545e-02	6.3766665e-01	6.3352868e-01	6.3286773e-01	6.3277585e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2534165e-02	6.3553935e-01	6.3145164e-01	6.3080103e-01	6.3071217e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2679450e-02	6.3342206e-01	6.2938433e-01	6.2874397e-01	6.2865890e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2826419e-02	6.3131506e-01	6.2732702e-01	6.2669682e-01	6.2661604e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2975091e-02	6.2921861e-01	6.2527997e-01	6.2465984e-01	6.2458359e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3125487e-02	6.2713295e-01	6.2324340e-01	6.2263327e-01	6.2256156e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3277625e-02	6.2505830e-01	6.2121755e-01	6.2061731e-01	6.2054997e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3431528e-02	6.2300371e-01	6.1921094e-01	6.1862042e-01	6.1854881e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3587214e-02	6.2096337e-01	6.1721811e-01	6.1663718e-01	6.1655809e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3744705e-02	6.1893168e-01	6.1523380e-01	6.1466240e-01	6.1457782e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3904021e-02	6.1690892e-01	6.1325828e-01	6.1269634e-01	6.1260800e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4065184e-02	6.1489537e-01	6.1129180e-01	6.1073927e-01	6.1064874e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4228215e-02	6.1289127e-01	6.0933462e-01	6.0879143e-01	6.0870095e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4393136e-02	6.1089688e-01	6.0738698e-01	6.0685305e-01	6.0676468e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4559968e-02	6.0891241e-01	6.0544908e-01	6.0492435e-01	6.0483974e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4728734e-02	6.0693807e-01	6.0352112e-01	6.0300552e-01	6.0292593e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4899456e-02	6.0497405e-01	6.0160330e-01	6.0109675e-01	6.0102307e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5072157e-02	6.0302052e-01	5.9969576e-01	5.9919819e-01	5.9913096e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5246860e-02	6.0107762e-01	5.9779864e-01	5.9730997e-01	5.9724941e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5423588e-02	5.9914907e-01	5.9591565e-01	5.9543579e-01	5.9537823e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5602365e-02	5.9725090e-01	5.9406280e-01	5.9359162e-01	5.9351724e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5783213e-02	5.9535841e-01	5.9221542e-01	5.9175285e-01	5.9166623e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5966158e-02	5.9347190e-01	5.9037378e-01	5.8991975e-01	5.8982502e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6151223e-02	5.9159164e-01	5.8853815e-01	5.8809260e-01	5.8799342e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6338434e-02	5.8971792e-01	5.8670880e-01	5.8627167e-01	5.8617123e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6527814e-02	5.8785099e-01	5.8488601e-01	5.8445722e-01	5.8435827e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6719390e-02	5.8599113e-01	5.8307001e-01	5.8264950e-01	5.8255434e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6913186e-02	5.8413857e-01	5.8126105e-01	5.8084875e-01	5.8075925e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7109228e-02	5.8229355e-01	5.7945938e-01	5.7905520e-01	5.7897282e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7307543e-02	5.8045631e-01	5.7766520e-01	5.7726908e-01	5.7719484e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7508157e-02	5.7862705e-01	5.7587873e-01	5.7549060e-01	5.7542513e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7711096e-02	5.7680597e-01	5.7410017e-01	5.7371994e-01	5.7366350e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7916387e-02	5.7500000e-01	5.7233610e-01	5.7196364e-01	5.7190976e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8124057e-02	5.7320438e-01	5.7058200e-01	5.7021720e-01	5.7016371e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8334135e-02	5.7141529e-01	5.6883426e-01	5.6847707e-01	5.6842516e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8546648e-02	5.6963299e-01	5.6709313e-01	5.6674350e-01	5.6669393e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8761624e-02	5.6785770e-01	5.6535882e-01	5.6501669e-01	5.6496982e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8979092e-02	5.6608964e-01	5.6363156e-01	5.6329686e-01	5.6325264e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9199081e-02	5.6432902e-01	5.6191154e-01	5.6158421e-01	5.6154220e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9421619e-02	5.6257603e-01	5.6019895e-01	5.5987894e-01	5.5983831e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9646737e-02	5.6083085e-01	5.5849396e-01	5.5818121e-01	5.5814077e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9874464e-02	5.5909364e-01	5.5679674e-01	5.5649118e-01	5.5644940e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0104831e-02	5.5736455e-01	5.5510744e-01	5.5480899e-01	5.5476440e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0337868e-02	5.5564370e-01	5.5342616e-01	5.5313478e-01	5.5308844e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0573607e-02	5.5393376e-01	5.5175544e-01	5.5147103e-01	5.5142185e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0812078e-02	5.5224356e-01	5.5010364e-01	5.4982605e-01	5.4976439e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1053312e-02	5.5055872e-01	5.4845715e-01	5.4818634e-01	5.4811582e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1297344e-02	5.4887944e-01	5.4681616e-01	5.4655208e-01	5.4647591e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1544203e-02	5.4720590e-01	5.4518084e-01	5.4492345e-01	5.4484440e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1793924e-02	5.4553828e-01	5.4355136e-01	5.4330060e-01	5.4322106e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2046540e-02	5.4387672e-01	5.4192785e-01	5.4168368e-01	5.4160564e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2302084e-02	5.4222138e-01	5.4031047e-01	5.4007283e-01	5.3999792e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2560589e-02	5.4057238e-01	5.3869931e-01	5.3846816e-01	5.3839764e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2822091e-02	5.3892984e-01	5.3709450e-01	5.3686977e-01	5.3680456e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3086625e-02	5.3729385e-01	5.3549612e-01	5.3527776e-01	5.3521845e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3354224e-02	5.3566450e-01	5.3390423e-01	5.3369219e-01	5.3363907e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3624925e-02	5.3404183e-01	5.3231888e-01	5.3211309e-01	5.3206616e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3898764e-02	5.3244339e-01	5.3075803e-01	5.3055844e-01	5.3049950e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4175777e-02	5.3085547e-01	5.2920763e-01	5.2901418e-01	5.2893884e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4456001e-02	5.2926894e-01	5.2765830e-01	5.2747093e-01	5.2738395e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4739473e-02	5.2768402e-01	5.2611027e-01	5.2592892e-01	5.2583457e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5026231e-02	5.2610097e-01	5.2456380e-01	5.2438840e-01	5.2429047e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5316312e-02	5.2452003e-01	5.2301911e-01	5.2284960e-01	5.2275141e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5609756e-02	5.2294144e-01	5.2147645e-01	5.2131275e-01	5.2121715e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5906602e-02	5.2136542e-01	5.1993605e-01	5.1977811e-01	5.1968745e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6206888e-02	5.1979224e-01	5.1839815e-01	5.1824589e-01	5.1816206e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6510655e-02	5.1822210e-01	5.1686298e-01	5.1671634e-01	5.1664075e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6817942e-02	5.1665526e-01	5.1533078e-01	5.1518969e-01	5.1512327e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7128792e-02	5.1509193e-01	5.1380177e-01	5.1366616e-01	5.1360939e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7443244e-02	5.1353154e-01	5.1227515e-01	5.1214493e-01	5.1209886e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7761342e-02	5.1197214e-01	5.1074837e-01	5.1062335e-01	5.1059144e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8083126e-02	5.1041777e-01	5.0922657e-01	5.0910671e-01	5.0908690e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8408641e-02	5.0886862e-01	5.0770989e-01	5.0759517e-01	5.0758499e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8737928e-02	5.0732483e-01	5.0619851e-01	5.0608888e-01	5.0608547e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9071032e-02	5.0578656e-01	5.0469255e-01	5.0458798e-01	5.0458809e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9407998e-02	5.0425393e-01	5.0319214e-01	5.0309259e-01	5.0309263e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9748869e-02	5.0272707e-01	5.0169740e-01	5.0160284e-01	5.0159884e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0093691e-02	5.0120608e-01	5.0020842e-01	5.0011881e-01	5.0010675e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0442510e-02	4.9969105e-01	4.9872529e-01	4.9864059e-01	4.9862139e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0795372e-02	4.9818205e-01	4.9724808e-01	4.9716825e-01	4.9714442e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1152325e-02	4.9667914e-01	4.9577683e-01	4.9570182e-01	4.9567548e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1513414e-02	4.9518234e-01	4.9431156e-01	4.9424134e-01	4.9421417e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1878690e-02	4.9370641e-01	4.9286710e-01	4.9280159e-01	4.9276012e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2248199e-02	4.9223908e-01	4.9143112e-01	4.9137028e-01	4.9131297e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2621991e-02	4.9077350e-01	4.8999670e-01	4.8994050e-01	4.8987232e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3000116e-02	4.8930982e-01	4.8856403e-01	4.8851242e-01	4.8843782e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3382623e-02	4.8784822e-01	4.8713326e-01	4.8708620e-01	4.8700908e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3769565e-02	4.8638885e-01	4.8570454e-01	4.8566200e-01	4.8558573e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4160991e-02	4.8493186e-01	4.8427803e-01	4.8423995e-01	4.8416738e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4556955e-02	4.8347740e-01	4.8285386e-01	4.8282022e-01	4.8275368e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4957508e-02	4.8202561e-01	4.8143218e-01	4.8140292e-01	4.8134424e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5362704e-02	4.8057662e-01	4.8001310e-01	4.7998818e-01	4.7993868e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5772597e-02	4.7913056e-01	4.7859676e-01	4.7857614e-01	4.7853663e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6187241e-02	4.7768752e-01	4.7718326e-01	4.7716688e-01	4.7713771e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6606691e-02	4.7624906e-01	4.7577403e-01	4.7576185e-01	4.7574156e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7031002e-02	4.7481833e-01	4.7437202e-01	4.7436394e-01	4.7434778e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7460233e-02	4.7338954e-01	4.7297185e-01	4.7296785e-01	4.7295602e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7894438e-02	4.7196283e-01	4.7157367e-01	4.7157370e-01	4.7156589e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8333676e-02	4.7053832e-01	4.7017758e-01	4.7018162e-01	4.7017701e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8778006e-02	4.6911614e-01	4.6878371e-01	4.6879171e-01	4.6878902e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9227486e-02	4.6769638e-01	4.6739215e-01	4.6740408e-01	4.6740153e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9682175e-02	4.6627916e-01	4.6600301e-01	4.6601883e-01	4.6601418e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0142136e-02	4.6486455e-01	4.6461637e-01	4.6463605e-01	4.6462680e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0607427e-02	4.6345265e-01	4.6323231e-01	4.6325580e-01	4.6324251e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1078112e-02	4.6204350e-01	4.6185088e-01	4.6187815e-01	4.6186223e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1554253e-02	4.6063718e-01	4.6047215e-01	4.6050315e-01	4.6048576e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2035912e-02	4.5923371e-01	4.5909614e-01	4.5913083e-01	4.5911289e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2523155e-02	4.5784144e-01	4.5773091e-01	4.5776921e-01	4.5774342e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3016045e-02	4.5645310e-01	4.5636943e-01	4.5641130e-01	4.5637713e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3514648e-02	4.5506526e-01	4.5500841e-01	4.5505381e-01	4.5501382e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4019031e-02	4.5367804e-01	4.5364795e-01	4.5369685e-01	4.5365328e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4529260e-02	4.5229152e-01	4.5228812e-01	4.5234050e-01	4.5229531e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5045403e-02	4.5090579e-01	4.5092901e-01	4.5098483e-01	4.5093970e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5567529e-02	4.4952092e-01	4.4957069e-01	4.4962991e-01	4.4958624e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6095707e-02	4.4813697e-01	4.4821321e-01	4.4827581e-01	4.4823472e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6630007e-02	4.4675402e-01	4.4685664e-01	4.4692257e-01	4.4688495e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7170500e-02	4.4537209e-01	4.4550100e-01	4.4557024e-01	4.4553670e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7717258e-02	4.4399123e-01	4.4414634e-01	4.4421885e-01	4.4418978e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8270354e-02	4.4261147e-01	4.4279266e-01	4.4286840e-01	4.4284398e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8829861e-02	4.4123652e-01	4.4144378e-01	4.4152272e-01	4.4149909e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9395853e-02	4.3987264e-01	4.4010610e-01	4.4018819e-01	4.4015491e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9968405e-02	4.3850669e-01	4.3876615e-01	4.3885135e-01	4.3881122e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0547594e-02	4.3713877e-01	4.3742403e-01	4.3751231e-01	4.3746782e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1133496e-02	4.3576902e-01	4.3607988e-01	4.3617119e-01	4.3612450e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1726190e-02	4.3439754e-01	4.3473379e-01	4.3482811e-01	4.3478107e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2325753e-02	4.3302445e-01	4.3338589e-01	4.3348317e-01	4.3343730e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2932266e-02	4.3164985e-01	4.3203628e-01	4.3213649e-01	4.3209299e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3545810e-02	4.3027387e-01	4.3068508e-01	4.3078818e-01	4.3074795e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4166465e-02	4.2889660e-01	4.2933239e-01	4.2943834e-01	4.2940195e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4794314e-02	4.2751815e-01	4.2797831e-01	4.2808707e-01	4.2805479e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5429440e-02	4.2613861e-01	4.2662295e-01	4.2673447e-01	4.2670627e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6071928e-02	4.2475807e-01	4.2526639e-01	4.2538065e-01	4.2535618e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6721864e-02	4.2337450e-01	4.2390592e-01	4.2402279e-01	4.2400431e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.7379333e-02	4.2198993e-01	4.2254420e-01	4.2266365e-01	4.2265045e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8044422e-02	4.2060520e-01	4.2118233e-01	4.2130433e-01	4.2129441e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8717221e-02	4.1922035e-01	4.1982033e-01	4.1994488e-01	4.1993596e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.9397819e-02	4.1783541e-01	4.1845824e-01	4.1858531e-01	4.1857491e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.0086305e-02	4.1645039e-01	4.1709607e-01	4.1722564e-01	4.1721109e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.0782771e-02	4.1506531e-01	4.1573382e-01	4.1586587e-01	4.1584759e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.1487311e-02	4.1368015e-01	4.1437147e-01	4.1450599e-01	4.1448615e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.2200016e-02	4.1229490e-01	4.1300901e-01	4.1314598e-01	4.1312636e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.2920983e-02	4.1090952e-01	4.1164640e-01	4.1178578e-01	4.1176782e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.3650307e-02	4.0952397e-01	4.1028357e-01	4.1042536e-01	4.1041016e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.4388084e-02	4.0813816e-01	4.0892046e-01	4.0906463e-01	4.0905296e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.5134413e-02	4.0675665e-01	4.0756166e-01	4.0770819e-01	4.0769583e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.5889392e-02	4.0538543e-01	4.0621323e-01	4.0636209e-01	4.0633837e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.6653123e-02	4.0401010e-01	4.0486060e-01	4.0501178e-01	4.0498019e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.7425706e-02	4.0263071e-01	4.0350380e-01	4.0365727e-01	4.0362089e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.8207244e-02	4.0124726e-01	4.0214285e-01	4.0229858e-01	4.0226008e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.8997841e-02	3.9985979e-01	4.0077778e-01	4.0093575e-01	4.0089736e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.9797602e-02	3.9846832e-01	3.9940860e-01	3.9956877e-01	3.9953233e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.0606634e-02	3.9707284e-01	3.9803531e-01	3.9819766e-01	3.9816460e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.1425042e-02	3.9567338e-01	3.9665792e-01	3.9682242e-01	3.9679377e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.2252937e-02	3.9426991e-01	3.9527642e-01	3.9544304e-01	3.9541944e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.3090428e-02	3.9286243e-01	3.9389079e-01	3.9405951e-01	3.9404122e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.3937627e-02	3.9145092e-01	3.9250103e-01	3.9267180e-01	3.9265871e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.4794646e-02	3.9003536e-01	3.9110708e-01	3.9127989e-01	3.9127152e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.5661598e-02	3.8861636e-01	3.8970919e-01	3.8988395e-01	3.8987925e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.6538599e-02	3.8719325e-01	3.8830704e-01	3.8848372e-01	3.8848149e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.7425766e-02	3.8576576e-01	3.8690051e-01	3.8707910e-01	3.8707787e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.8323216e-02	3.8433384e-01	3.8548953e-01	3.8567000e-01	3.8566798e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.9231068e-02	3.8289740e-01	3.8407402e-01	3.8425636e-01	3.8425141e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.0149444e-02	3.8145638e-01	3.8265390e-01	3.8283809e-01	3.8282787e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.1078464e-02	3.8001067e-01	3.8122905e-01	3.8141508e-01	3.8140053e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.2018253e-02	3.7856017e-01	3.7979938e-01	3.7998722e-01	3.7997087e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.2968935e-02	3.7710475e-01	3.7836474e-01	3.7855437e-01	3.7853833e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.3930636e-02	3.7564427e-01	3.7692499e-01	3.7711639e-01	3.7710234e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.4903485e-02	3.7417858e-01	3.7547997e-01	3.7567312e-01	3.7566236e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.5887610e-02	3.7270751e-01	3.7402949e-01	3.7422438e-01	3.7421782e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.6883142e-02	3.7123614e-01	3.7257885e-01	3.7277545e-01	3.7276815e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.7890213e-02	3.6976921e-01	3.7113292e-01	3.7133125e-01	3.7131281e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.8908958e-02	3.6829196e-01	3.6967644e-01	3.6987646e-01	3.6985124e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.9939511e-02	3.6680451e-01	3.6820951e-01	3.6841118e-01	3.6838286e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.0982009e-02	3.6530695e-01	3.6673224e-01	3.6693553e-01	3.6690714e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.2036590e-02	3.6379941e-01	3.6524476e-01	3.6544962e-01	3.6542350e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.3103396e-02	3.6228200e-01	3.6374719e-01	3.6395360e-01	3.6393138e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.4182567e-02	3.6075486e-01	3.6223968e-01	3.6244760e-01	3.6243023e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.5274247e-02	3.5921813e-01	3.6072237e-01	3.6093177e-01	3.6091949e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.6378580e-02	3.5767197e-01	3.5919544e-01	3.5940628e-01	3.5939861e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.7495714e-02	3.5611653e-01	3.5765906e-01	3.5787131e-01	3.5786701e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.8625797e-02	3.5455200e-01	3.5611341e-01	3.5632704e-01	3.5632414e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.9768978e-02	3.5297856e-01	3.5455869e-01	3.5477368e-01	3.5476945e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0092541e-01	3.5139429e-01	3.5299291e-01	3.5320921e-01	3.5320452e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0209525e-01	3.4980279e-01	3.5141985e-01	3.5163745e-01	3.5163329e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0327864e-01	3.4820452e-01	3.4983999e-01	3.5005886e-01	3.5005542e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0447576e-01	3.4659913e-01	3.4825298e-01	3.4847311e-01	3.4847042e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0568675e-01	3.4498663e-01	3.4665882e-01	3.4688018e-01	3.4687781e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0691177e-01	3.4336610e-01	3.4505656e-01	3.4527914e-01	3.4527711e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0815100e-01	3.4173689e-01	3.4344558e-01	3.4366936e-01	3.4366783e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.0940459e-01	3.4009865e-01	3.4182551e-01	3.4205046e-01	3.4204950e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1067271e-01	3.3845134e-01	3.4019626e-01	3.4042237e-01	3.4042163e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1195553e-01	3.3679422e-01	3.3855713e-01	3.3878437e-01	3.3878373e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1325321e-01	3.3512651e-01	3.3690732e-01	3.3713567e-01	3.3713534e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1456594e-01	3.3344784e-01	3.3524646e-01	3.3547590e-01	3.3547595e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1589389e-01	3.3175843e-01	3.3357476e-01	3.3380526e-01	3.3380510e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1723723e-01	3.3005774e-01	3.3189168e-01	3.3212321e-01	3.3212230e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1859613e-01	3.2834394e-01	3.3019531e-01	3.3042784e-01	3.3042706e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.1997079e-01	3.2661690e-01	3.2848551e-01	3.2871901e-01	3.2871891e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2136139e-01	3.2487657e-01	3.2676222e-01	3.2699667e-01	3.2699736e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2276810e-01	3.2312297e-01	3.2502548e-01	3.2526084e-01	3.2526193e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2419112e-01	3.2135540e-01	3.2327454e-01	3.2351078e-01	3.2351214e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2563063e-01	3.1957378e-01	3.2150933e-01	3.2174643e-01	3.2174760e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2708683e-01	3.1777804e-01	3.1972979e-01	3.1996771e-01	3.1996879e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.2855990e-01	3.1596802e-01	3.1793573e-01	3.1817444e-01	3.1817572e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3005006e-01	3.1414382e-01	3.1612727e-01	3.1636674e-01	3.1636829e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3155748e-01	3.1230533e-01	3.1430431e-01	3.1454452e-01	3.1454638e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3308237e-01	3.1045248e-01	3.1246676e-01	3.1270767e-01	3.1270987e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3462495e-01	3.0858488e-01	3.1061426e-01	3.1085583e-01	3.1085866e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3618540e-01	3.0670288e-01	3.0874713e-01	3.0898934e-01	3.0899262e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3776394e-01	3.0480640e-01	3.0686528e-01	3.0710810e-01	3.0711164e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.3936077e-01	3.0289525e-01	3.0496853e-01	3.0521193e-01	3.0521560e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4097612e-01	3.0096866e-01	3.0305603e-01	3.0329996e-01	3.0330440e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4261019e-01	2.9902727e-01	3.0112854e-01	3.0137297e-01	3.0137790e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4426320e-01	2.9707115e-01	2.9918615e-01	2.9943106e-01	2.9943601e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4593536e-01	2.9509989e-01	2.9722843e-01	2.9747380e-01	2.9747860e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4762692e-01	2.9311463e-01	2.9525658e-01	2.9550237e-01	2.9550555e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.4933807e-01	2.9111327e-01	2.9326838e-01	2.9351457e-01	2.9351676e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5106907e-01	2.8909368e-01	2.9126159e-01	2.9150814e-01	2.9151150e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5282012e-01	2.8705594e-01	2.8923631e-01	2.8948319e-01	2.8948751e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5459148e-01	2.8500006e-01	2.8719257e-01	2.8743973e-01	2.8744476e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5638336e-01	2.8292621e-01	2.8513052e-01	2.8537793e-01	2.8538350e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.5819602e-01	2.8083476e-01	2.8305045e-01	2.8329807e-01	2.8330395e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6002969e-01	2.7872581e-01	2.8095249e-01	2.8120028e-01	2.8120633e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6188461e-01	2.7659879e-01	2.7883601e-01	2.7908391e-01	2.7909089e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6376103e-01	2.7445275e-01	2.7670001e-01	2.7694797e-01	2.7695785e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6565920e-01	2.7229183e-01	2.7454895e-01	2.7479695e-01	2.7480745e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6757937e-01	2.7011551e-01	2.7238231e-01	2.7263031e-01	2.7263990e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.6952180e-01	2.6792333e-01	2.7019956e-01	2.7044755e-01	2.7045545e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7148674e-01	2.6571823e-01	2.6800378e-01	2.6825174e-01	2.6825433e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7347447e-01	2.6349308e-01	2.6578750e-01	2.6603538e-01	2.6603676e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7548523e-01	2.6124806e-01	2.6355090e-01	2.6379866e-01	2.6380279e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7751929e-01	2.5898338e-01	2.6129418e-01	2.6154178e-01	2.6154855e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.7957694e-01	2.5669908e-01	2.5901746e-01	2.5926487e-01	2.5927287e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8165843e-01	2.5439574e-01	2.5672116e-01	2.5696832e-01	2.5697642e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8376405e-01	2.5207364e-01	2.5440556e-01	2.5465242e-01	2.5465984e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8589408e-01	2.4973304e-01	2.5207094e-01	2.5231745e-01	2.5232382e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.8804880e-01	2.4737145e-01	2.4971455e-01	2.4996063e-01	2.4996901e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9022849e-01	2.4499319e-01	2.4734114e-01	2.4758676e-01	2.4759606e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9243345e-01	2.4259962e-01	2.4495219e-01	2.4519733e-01	2.4520565e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9466396e-01	2.4019025e-01	2.4254717e-01	2.4279180e-01	2.4279844e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9692033e-01	2.3776798e-01	2.4012914e-01	2.4037325e-01	2.4037508e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	1.9920286e-01	2.3532840e-01	2.3769339e-01	2.3793694e-01	2.3793625e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0151184e-01	2.3286775e-01	2.3523583e-01	2.3547876e-01	2.3548081e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0384758e-01	2.3038664e-01	2.3275711e-01	2.3299936e-01	2.3300353e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0621040e-01	2.2788361e-01	2.3025563e-01	2.3049713e-01	2.3050495e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.0860061e-01	2.2536053e-01	2.2773340e-01	2.2797408e-01	2.2798614e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1101852e-01	2.2282248e-01	2.2519582e-01	2.2543565e-01	2.2544816e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1346445e-01	2.2026925e-01	2.2264264e-01	2.2288159e-01	2.2289205e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1593874e-01	2.1770150e-01	2.2007453e-01	2.2031256e-01	2.2031889e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.1844171e-01	2.1511987e-01	2.1749215e-01	2.1772923e-01	2.1772972e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2097369e-01	2.1251984e-01	2.1489072e-01	2.1512679e-01	2.1512561e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2353502e-01	2.0990188e-01	2.1227069e-01	2.1250570e-01	2.1250762e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2612604e-01	2.0726644e-01	2.0963252e-01	2.0986643e-01	2.0987579e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.2874709e-01	2.0461358e-01	2.0697630e-01	2.0720904e-01	2.0722339e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3139852e-01	2.0194477e-01	2.0430345e-01	2.0453497e-01	2.0455043e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3408068e-01	1.9926051e-01	2.0161445e-01	2.0184469e-01	2.0185868e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3679394e-01	1.9656130e-01	1.9890982e-01	1.9913874e-01	1.9914992e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.3953864e-01	1.9384584e-01	1.9618813e-01	1.9641566e-01	1.9642592e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4231515e-01	1.9111783e-01	1.9345333e-01	1.9367942e-01	1.9368845e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4512385e-01	1.8837783e-01	1.9070598e-01	1.9093058e-01	1.9093930e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.4796511e-01	1.8562601e-01	1.8794622e-01	1.8816931e-01	1.8818023e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5083930e-01	1.8286383e-01	1.8517556e-01	1.8539709e-01	1.8541251e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5374680e-01	1.8008957e-01	1.8239216e-01	1.8261207e-01	1.8262939e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5668801e-01	1.7730302e-01	1.7959576e-01	1.7981400e-01	1.7982977e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.5966330e-01	1.7450474e-01	1.7678692e-01	1.7700344e-01	1.7701565e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6267309e-01	1.7169516e-01	1.7396606e-01	1.7418082e-01	1.7418900e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6571776e-01	1.6887512e-01	1.7113401e-01	1.7134695e-01	1.7135181e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.6879772e-01	1.6604543e-01	1.6829159e-01	1.6850264e-01	1.6850606e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7191338e-01	1.6320671e-01	1.6543941e-01	1.6564854e-01	1.6565373e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7506516e-01	1.6035949e-01	1.6257797e-01	1.6278511e-01	1.6279681e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.7825347e-01	1.5750457e-01	1.5970808e-01	1.5991319e-01	1.5993055e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8147873e-01	1.5464297e-01	1.5683082e-01	1.5703384e-01	1.5705128e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8474138e-01	1.5177540e-01	1.5394687e-01	1.5414777e-01	1.5416176e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.8804185e-01	1.4890284e-01	1.5105726e-01	1.5125597e-01	1.5126473e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9138057e-01	1.4602621e-01	1.4816292e-01	1.4835941e-01	1.4836294e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9475799e-01	1.4314527e-01	1.4526342e-01	1.4545763e-01	1.4545916e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	2.9817456e-01	1.4026103e-01	1.4235981e-01	1.4255168e-01	1.4255615e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0163073e-01	1.3737435e-01	1.3945294e-01	1.3964242e-01	1.3965507e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0512697e-01	1.3448433e-01	1.3654177e-01	1.3672878e-01	1.3674819e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.0866372e-01	1.3159649e-01	1.3363219e-01	1.3381671e-01	1.3383659e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1224148e-01	1.2871147e-01	1.3072484e-01	1.3090682e-01	1.3092332e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1586070e-01	1.2582994e-01	1.2782035e-01	1.2799976e-01	1.2801149e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.1952187e-01	1.2295515e-01	1.2492213e-01	1.2509894e-01	1.2510415e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2322548e-01	1.2008337e-01	1.2202613e-01	1.2220029e-01	1.2220439e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.2697202e-01	1.1721551e-01	1.1913324e-01	1.1930470e-01	1.1931333e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3076199e-01	1.1435293e-01	1.1624485e-01	1.1641356e-01	1.1642355e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3459588e-01	1.1149542e-01	1.1336070e-01	1.1352661e-01	1.1353698e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.3847422e-01	1.0864703e-01	1.1048498e-01	1.1064804e-01	1.1065714e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4239751e-01	1.0580976e-01	1.0761973e-01	1.0777990e-01	1.0778759e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.4636627e-01	1.0298477e-01	1.0476612e-01	1.0492337e-01	1.0493187e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5038104e-01	1.0017290e-01	1.0192498e-01	1.0207927e-01	1.0209344e-01
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5444234e-01	9.7375845e-02	9.9098067e-02	9.9249358e-02	9.9267700e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.5855072e-01	9.4595159e-02	9.6286955e-02	9.6435220e-02	9.6452589e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6270672e-01	9.1832040e-02	9.3492857e-02	9.3638067e-02	9.3651783e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.6691089e-01	8.9087809e-02	9.0717122e-02	9.0859249e-02	9.0868961e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7116379e-01	8.6363658e-02	8.7960943e-02	8.8099962e-02	8.8107803e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7546599e-01	8.3660741e-02	8.5225466e-02	8.5361348e-02	8.5371913e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.7981805e-01	8.0980431e-02	8.2512085e-02	8.2644805e-02	8.2657396e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8422056e-01	7.8323856e-02	7.9821943e-02	7.9951476e-02	7.9962859e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.8867410e-01	7.5692377e-02	7.7156423e-02	7.7282747e-02	7.7291954e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9317926e-01	7.3088479e-02	7.4518090e-02	7.4641187e-02	7.4648336e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	3.9773664e-01	7.0513503e-02	7.1908306e-02	7.2028163e-02	7.2035661e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0234685e-01	6.7968778e-02	6.9328427e-02	6.9445033e-02	6.9456211e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.0701049e-01	6.5455498e-02	6.6779678e-02	6.6893022e-02	6.6905495e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1172819e-01	6.2975555e-02	6.4263976e-02	6.4374050e-02	6.4385467e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.1650058e-01	6.0530332e-02	6.1782735e-02	6.1889534e-02	6.1899359e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2132828e-01	5.8121234e-02	5.9337398e-02	5.9440920e-02	5.9450399e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.2621194e-01	5.5748777e-02	5.6928480e-02	5.7028721e-02	5.7041553e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3115220e-01	5.3415997e-02	5.4559122e-02	5.4656088e-02	5.4670096e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.3614973e-01	5.1124265e-02	5.2230733e-02	5.2324433e-02	5.2336751e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4120519e-01	4.8874844e-02	4.9944615e-02	5.0035059e-02	5.0044687e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.4631924e-01	4.6668375e-02	4.7701415e-02	4.7788616e-02	4.7797074e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5149257e-01	4.4507117e-02	4.5503482e-02	4.5587458e-02	4.5596835e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.5672587e-01	4.2392463e-02	4.3352261e-02	4.3433034e-02	4.3442631e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6201983e-01	4.0325515e-02	4.1248889e-02	4.1326484e-02	4.1335061e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.6737515e-01	3.8306945e-02	3.9194054e-02	3.9268498e-02	3.9276138e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7279254e-01	3.6338360e-02	3.7189439e-02	3.7260764e-02	3.7267873e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.7827273e-01	3.4421081e-02	3.5236425e-02	3.5304666e-02	3.5311915e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8381643e-01	3.2556003e-02	3.3335945e-02	3.3401142e-02	3.3408313e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.8942440e-01	3.0743701e-02	3.1488594e-02	3.1550787e-02	3.1557876e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	4.9509737e-01	2.8985249e-02	2.9695507e-02	2.9754741e-02	2.9761552e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0083609e-01	2.7281838e-02	2.7957951e-02	2.8014276e-02	2.8020304e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.0664133e-01	2.5634093e-02	2.6276587e-02	2.6330055e-02	2.6335872e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1251387e-01	2.4042414e-02	2.4651838e-02	2.4702504e-02	2.4708765e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.1845447e-01	2.2507298e-02	2.3084238e-02	2.3132160e-02	2.3138731e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.2446392e-01	2.1029696e-02	2.1574838e-02	2.1620080e-02	2.1625516e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3054304e-01	1.9609879e-02	2.0123941e-02	2.0166569e-02	2.0170876e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.3669262e-01	1.8248010e-02	1.8731736e-02	1.8771818e-02	1.8776573e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4291348e-01	1.6944100e-02	1.7398235e-02	1.7435839e-02	1.7441062e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.4920644e-01	1.5698393e-02	1.6123801e-02	1.6159004e-02	1.6162781e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.5557235e-01	1.4510764e-02	1.4908332e-02	1.4941212e-02	1.4943393e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6201205e-01	1.3380977e-02	1.3751615e-02	1.3782252e-02	1.3785507e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.6852638e-01	1.2309051e-02	1.2653647e-02	1.2682119e-02	1.2685982e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.7511623e-01	1.1293863e-02	1.1613412e-02	1.1639804e-02	1.1641607e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8178246e-01	1.0334865e-02	1.0630379e-02	1.0654779e-02	1.0655273e-02
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.8852596e-01	9.4314101e-03	9.7039138e-03	9.7264078e-03	9.7285353e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	5.9534763e-01	8.5836799e-03	8.8341743e-03	8.8548477e-03	8.8568122e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.0224836e-01	7.7891959e-03	8.0187467e-03	8.0376895e-03	8.0362950e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.0922909e-01	7.0467368e-03	7.2564236e-03	7.2737262e-03	7.2725691e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.1629072e-01	6.3553151e-03	6.5462156e-03	6.5619683e-03	6.5632390e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.2343421e-01	5.7151132e-03	5.8883109e-03	5.9026051e-03	5.9024741e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.3066050e-01	5.1230400e-03	5.2796008e-03	5.2925248e-03	5.2894596e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.3797055e-01	4.5768789e-03	4.7178562e-03	4.7294967e-03	4.7287951e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.4536533e-01	4.0753974e-03	4.2018376e-03	4.2122807e-03	4.2139959e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.5284583e-01	3.6180568e-03	3.7309562e-03	3.7402837e-03	3.7394335e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.6041303e-01	3.2024840e-03	3.3028658e-03	3.3111617e-03	3.3109012e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.6806794e-01	2.8258570e-03	2.9147819e-03	2.9221334e-03	2.9244415e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.7581159e-01	2.4865917e-03	2.5650871e-03	2.5715785e-03	2.5728039e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.8364499e-01	2.1845124e-03	2.2535975e-03	2.2593128e-03	2.2592015e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.9156919e-01	1.9174677e-03	1.9781162e-03	1.9831353e-03	1.9826892e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	6.9958524e-01	1.6790253e-03	1.7320839e-03	1.7364761e-03	1.7349080e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.0769420e-01	1.4677717e-03	1.5140534e-03	1.5178852e-03	1.5156112e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.1589716e-01	1.2828328e-03	1.3231240e-03	1.3264598e-03	1.3265983e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.2419519e-01	1.1242647e-03	1.1593382e-03	1.1622414e-03	1.1599494e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.3258941e-01	9.8500421e-04	1.0155048e-03	1.0180282e-03	1.0143190e-03
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.4108093e-01	8.6382559e-04	8.9036119e-04	8.9255468e-04	8.9165404e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.4967088e-01	7.5938681e-04	7.8252459e-04	7.8443473e-04	7.8475193e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.5836039e-01	6.7296501e-04	6.9324531e-04	6.9491568e-04	6.9279864e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.6715062e-01	5.9809363e-04	6.1597697e-04	6.1744634e-04	6.1661438e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.7604274e-01	5.3356378e-04	5.4946133e-04	5.5076437e-04	5.4994561e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.8503793e-01	4.7817805e-04	4.9244819e-04	4.9361512e-04	4.9348214e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	7.9413739e-01	4.3346322e-04	4.4657318e-04	4.4764398e-04	4.4612087e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.0334232e-01	3.9284869e-04	4.0490032e-04	4.0588315e-04	4.0300613e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.1265394e-01	3.5529370e-04	3.6635012e-04	3.6725002e-04	3.6548133e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.2207349e-01	3.2081230e-04	3.3096173e-04	3.3178616e-04	3.3174586e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.3160223e-01	2.8942297e-04	2.9878083e-04	2.9953992e-04	2.9963913e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.4124142e-01	2.6061128e-04	2.6928741e-04	2.6999113e-04	2.7009522e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.5099233e-01	2.3269545e-04	2.4070415e-04	2.4135436e-04	2.4144821e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.6085627e-01	2.0527172e-04	2.1258325e-04	2.1317762e-04	2.1327180e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.7083455e-01	1.7864348e-04	1.8525056e-04	1.8578881e-04	1.8587712e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.8092848e-01	1.5253507e-04	1.5840881e-04	1.5888881e-04	1.5896266e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	8.9113941e-01	1.2696561e-04	1.3205663e-04	1.3247411e-04	1.3254588e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.0146870e-01	1.0282558e-04	1.0713177e-04	1.0748640e-04	1.0755010e-04
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.1191771e-01	8.0032171e-05	8.3541257e-05	8.3831797e-05	8.3880192e-05
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.2248784e-01	5.9278435e-05	6.1998652e-05	6.2225106e-05	6.2262385e-05
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.3318050e-01	4.1416594e-05	4.3420828e-05	4.3588932e-05	4.3621723e-05
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.4399709e-01	2.6339256e-05	2.7685879e-05	2.7799786e-05	2.7818948e-05
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.5493905e-01	1.4836180e-05	1.5639291e-05	1.5707836e-05	1.5731894e-05
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.6600785e-01	7.0439420e-06	7.4554603e-06	7.4910510e-06	7.4940575e-06
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.7720494e-01	2.0830740e-06	2.2142540e-06	2.2258099e-06	2.2359700e-06
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.8853183e-01	5.3190906e-07	5.6105695e-07	5.6348390e-07	5.8089046e-07
9.1188000e+01	9.1188000e+01	8.0000000e+01	9.9999000e-01	2.3960722e-10	2.5871572e-10	2.6048598e-10	1.1956873e-09


9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0000000e-05	7.9535421e+00	7.9535421e+00	7.9535421e+00	7.9535421e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0115911e-05	7.9207439e+00	7.9207439e+00	7.9207439e+00	7.9206064e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0233166e-05	7.8880101e+00	7.8880101e+00	7.8880101e+00	7.8877730e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0351779e-05	7.8553453e+00	7.8553453e+00	7.8553453e+00	7.8550423e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0471768e-05	7.8227541e+00	7.8227541e+00	7.8227541e+00	7.8224146e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0593147e-05	7.7902409e+00	7.7902409e+00	7.7902409e+00	7.7898905e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0715933e-05	7.7578101e+00	7.7578101e+00	7.7578101e+00	7.7574702e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0840143e-05	7.7254659e+00	7.7254659e+00	7.7254659e+00	7.7251542e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0965792e-05	7.6932124e+00	7.6932124e+00	7.6932124e+00	7.6929428e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1092898e-05	7.6610536e+00	7.6610536e+00	7.6610536e+00	7.6608364e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1221477e-05	7.6289933e+00	7.6289933e+00	7.6289933e+00	7.6288355e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1351546e-05	7.5970350e+00	7.5970350e+00	7.5970350e+00	7.5969404e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1483123e-05	7.5651821e+00	7.5651821e+00	7.5651821e+00	7.5651515e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1616225e-05	7.5335437e+00	7.5335437e+00	7.5335437e+00	7.5334692e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1750870e-05	7.5020843e+00	7.5020843e+00	7.5020843e+00	7.5018938e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1887075e-05	7.4706971e+00	7.4706971e+00	7.4706971e+00	7.4704259e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2024859e-05	7.4393865e+00	7.4393865e+00	7.4393865e+00	7.4390657e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2164241e-05	7.4081571e+00	7.4081571e+00	7.4081571e+00	7.4078137e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2305238e-05	7.3770131e+00	7.3770131e+00	7.3770131e+00	7.3766702e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2447869e-05	7.3459588e+00	7.3459588e+00	7.3459588e+00	7.3456357e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2592154e-05	7.3149983e+00	7.3149983e+00	7.3149983e+00	7.3147105e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2738111e-05	7.2841356e+00	7.2841356e+00	7.2841356e+00	7.2838950e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2885759e-05	7.2533745e+00	7.2533745e+00	7.2533745e+00	7.2531896e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3035119e-05	7.2227187e+00	7.2227187e+00	7.2227187e+00	7.2225947e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3186211e-05	7.1921716e+00	7.1921716e+00	7.1921716e+00	7.1921107e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3339054e-05	7.1617418e+00	7.1617418e+00	7.1617418e+00	7.1617379e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3493668e-05	7.1316146e+00	7.1316146e+00	7.1316146e+00	7.1314769e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3650074e-05	7.1015625e+00	7.1015625e+00	7.1015625e+00	7.1013279e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3808294e-05	7.0715899e+00	7.0715899e+00	7.0715899e+00	7.0712913e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3968347e-05	7.0417013e+00	7.0417013e+00	7.0417013e+00	7.0413676e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4130256e-05	7.0119011e+00	7.0119011e+00	7.0119011e+00	7.0115571e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4294041e-05	6.9821935e+00	6.9821935e+00	6.9821935e+00	6.9818602e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4459725e-05	6.9525827e+00	6.9525827e+00	6.9525827e+00	6.9522773e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4627329e-05	6.9230727e+00	6.9230727e+00	6.9230727e+00	6.9228088e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4796876e-05	6.8936673e+00	6.8936673e+00	6.8936673e+00	6.8934552e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4968388e-05	6.8643703e+00	6.8643703e+00	6.8643703e+00	6.8642166e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5141888e-05	6.8351852e+00	6.8351852e+00	6.8351852e+00	6.8350937e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5317399e-05	6.8061153e+00	6.8061153e+00	6.8061153e+00	6.8060867e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5494944e-05	6.7772865e+00	6.7772865e+00	6.7772865e+00	6.7771961e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5674548e-05	6.7486474e+00	6.7486474e+00	6.7486474e+00	6.7484222e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5856233e-05	6.7200854e+00	6.7200854e+00	6.7200854e+00	6.7197654e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6040024e-05	6.6916053e+00	6.6916053e+00	6.6916053e+00	6.6912262e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6225946e-05	6.6632119e+00	6.6632119e+00	6.6632119e+00	6.6628048e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6414023e-05	6.6349098e+00	6.6349098e+00	6.6349098e+00	6.6345018e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6604279e-05	6.6067035e+00	6.6067035e+00	6.6067035e+00	6.6063174e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6796741e-05	6.5785976e+00	6.5785976e+00	6.5785976e+00	6.5782521e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6991434e-05	6.5505963e+00	6.5505963e+00	6.5505963e+00	6.5503063e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7188383e-05	6.5227041e+00	6.5227041e+00	6.5227041e+00	6.5224803e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7387616e-05	6.4949249e+00	6.4949249e+00	6.4949249e+00	6.4947746e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7589157e-05	6.4672628e+00	6.4672628e+00	6.4672628e+00	6.4671896e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7793035e-05	6.4397268e+00	6.4397268e+00	6.4397268e+00	6.4397255e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7999276e-05	6.4124021e+00	6.4124021e+00	6.4124021e+00	6.4123829e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8207907e-05	6.3851851e+00	6.3851851e+00	6.3851851e+00	6.3851621e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8418957e-05	6.3580801e+00	6.3580801e+00	6.3580801e+00	6.3580635e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8632453e-05	6.3310912e+00	6.3310912e+00	6.3310912e+00	6.3310874e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8848424e-05	6.3042224e+00	6.3042224e+00	6.3042224e+00	6.3042344e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9066898e-05	6.2774775e+00	6.2774775e+00	6.2774775e+00	6.2775047e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9287904e-05	6.2508603e+00	6.2508603e+00	6.2508603e+00	6.2508988e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9511472e-05	6.2243742e+00	6.2243742e+00	6.2243742e+00	6.2244170e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9737632e-05	6.1980225e+00	6.1980225e+00	6.1980225e+00	6.1980598e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9966413e-05	6.1718084e+00	6.1718084e+00	6.1718084e+00	6.1718275e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0197845e-05	6.1457347e+00	6.1457347e+00	6.1457347e+00	6.1457338e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0431961e-05	6.1198039e+00	6.1198039e+00	6.1198039e+00	6.1198006e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0668789e-05	6.0941351e+00	6.0941351e+00	6.0941351e+00	6.0940258e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0908364e-05	6.0686698e+00	6.0686698e+00	6.0686698e+00	6.0684074e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1150714e-05	6.0433111e+00	6.0433111e+00	6.0433111e+00	6.0429430e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1395875e-05	6.0180624e+00	6.0180624e+00	6.0180624e+00	6.0176304e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1643876e-05	5.9929272e+00	5.9929272e+00	5.9929272e+00	5.9924672e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1894753e-05	5.9679086e+00	5.9679086e+00	5.9679086e+00	5.9674514e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2148537e-05	5.9430096e+00	5.9430096e+00	5.9430096e+00	5.9425806e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2405263e-05	5.9182330e+00	5.9182330e+00	5.9182330e+00	5.9178526e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2664965e-05	5.8935815e+00	5.8935815e+00	5.8935815e+00	5.8932650e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2927677e-05	5.8690574e+00	5.8690574e+00	5.8690574e+00	5.8688158e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3193434e-05	5.8446628e+00	5.8446628e+00	5.8446628e+00	5.8445025e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3462271e-05	5.8203994e+00	5.8203994e+00	5.8203994e+00	5.8203230e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3734225e-05	5.7962891e+00	5.7962891e+00	5.7962891e+00	5.7962750e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4009331e-05	5.7725316e+00	5.7725316e+00	5.7725316e+00	5.7723563e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4287625e-05	5.7488555e+00	5.7488555e+00	5.7488555e+00	5.7485645e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4569145e-05	5.7252640e+00	5.7252640e+00	5.7252640e+00	5.7248976e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4853929e-05	5.7017599e+00	5.7017599e+00	5.7017599e+00	5.7013531e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5142013e-05	5.6783460e+00	5.6783460e+00	5.6783460e+00	5.6779288e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5433437e-05	5.6550249e+00	5.6550249e+00	5.6550249e+00	5.6546226e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5728239e-05	5.6317990e+00	5.6317990e+00	5.6317990e+00	5.6314321e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6026457e-05	5.6086705e+00	5.6086705e+00	5.6086705e+00	5.6083551e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6328133e-05	5.5856414e+00	5.5856414e+00	5.5856414e+00	5.5853893e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6633305e-05	5.5627135e+00	5.5627135e+00	5.5627135e+00	5.5625325e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6942014e-05	5.5398884e+00	5.5398884e+00	5.5398884e+00	5.5397825e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7254302e-05	5.5171674e+00	5.5171674e+00	5.5171674e+00	5.5171369e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7570209e-05	5.4946986e+00	5.4946986e+00	5.4946986e+00	5.4945935e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7889778e-05	5.4723966e+00	5.4723966e+00	5.4723966e+00	5.4721502e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8213051e-05	5.4501494e+00	5.4501494e+00	5.4501494e+00	5.4498045e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8540072e-05	5.4279597e+00	5.4279597e+00	5.4279597e+00	5.4275543e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8870883e-05	5.4058300e+00	5.4058300e+00	5.4058300e+00	5.4053974e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9205528e-05	5.3837628e+00	5.3837628e+00	5.3837628e+00	5.3833314e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9544052e-05	5.3617605e+00	5.3617605e+00	5.3617605e+00	5.3613541e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9886500e-05	5.3398252e+00	5.3398252e+00	5.3398252e+00	5.3394633e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0232918e-05	5.3179589e+00	5.3179589e+00	5.3179589e+00	5.3176567e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0583351e-05	5.2961636e+00	5.2961636e+00	5.2961636e+00	5.2959320e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0937845e-05	5.2744410e+00	5.2744410e+00	5.2744410e+00	5.2742871e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1296449e-05	5.2527924e+00	5.2527924e+00	5.2527924e+00	5.2527196e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1659209e-05	5.2312582e+00	5.2312582e+00	5.2312582e+00	5.2312273e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2026175e-05	5.2101065e+00	5.2101065e+00	5.2101065e+00	5.2098080e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2397393e-05	5.1889547e+00	5.1889547e+00	5.1889547e+00	5.1884593e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2772915e-05	5.1678070e+00	5.1678070e+00	5.1678070e+00	5.1671791e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3152789e-05	5.1466678e+00	5.1466678e+00	5.1466678e+00	5.1459651e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3537066e-05	5.1255415e+00	5.1255415e+00	5.1255415e+00	5.1248150e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3925798e-05	5.1044328e+00	5.1044328e+00	5.1044328e+00	5.1037267e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4319035e-05	5.0833463e+00	5.0833463e+00	5.0833463e+00	5.0826977e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4716831e-05	5.0622867e+00	5.0622867e+00	5.0622867e+00	5.0617260e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5119237e-05	5.0412590e+00	5.0412590e+00	5.0412590e+00	5.0408091e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5526308e-05	5.0202682e+00	5.0202682e+00	5.0202682e+00	5.0199450e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5938097e-05	4.9993192e+00	4.9993192e+00	4.9993192e+00	4.9991313e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6354659e-05	4.9784173e+00	4.9784173e+00	4.9784173e+00	4.9783657e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6776049e-05	4.9574156e+00	4.9574156e+00	4.9574156e+00	4.9576461e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7202324e-05	4.9364182e+00	4.9364182e+00	4.9364182e+00	4.9369702e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7633540e-05	4.9155350e+00	4.9155350e+00	4.9155350e+00	4.9163356e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8069755e-05	4.8947688e+00	4.8947688e+00	4.8947688e+00	4.8957402e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8511025e-05	4.8741224e+00	4.8741224e+00	4.8741224e+00	4.8751818e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8957410e-05	4.8535985e+00	4.8535985e+00	4.8535985e+00	4.8546580e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9408969e-05	4.8331994e+00	4.8331994e+00	4.8331994e+00	4.8341666e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9865763e-05	4.8129273e+00	4.8129273e+00	4.8129273e+00	4.8137054e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0327851e-05	4.7927841e+00	4.7927841e+00	4.7927841e+00	4.7933128e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0795295e-05	4.7727716e+00	4.7727716e+00	4.7727716e+00	4.7730998e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1268158e-05	4.7528911e+00	4.7528911e+00	4.7528911e+00	4.7530677e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1746501e-05	4.7331439e+00	4.7331439e+00	4.7331439e+00	4.7332107e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2230389e-05	4.7135592e+00	4.7135592e+00	4.7135592e+00	4.7135231e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2719886e-05	4.6942825e+00	4.6942825e+00	4.6942825e+00	4.6939993e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3215056e-05	4.6750950e+00	4.6750950e+00	4.6750950e+00	4.6746336e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3715966e-05	4.6559986e+00	4.6559986e+00	4.6559986e+00	4.6554202e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4222683e-05	4.6369953e+00	4.6369953e+00	4.6369953e+00	4.6363535e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4735272e-05	4.6180865e+00	4.6180865e+00	4.6180865e+00	4.6174278e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5253803e-05	4.5992737e+00	4.5992737e+00	4.5992737e+00	4.5986373e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5778345e-05	4.5805580e+00	4.5805580e+00	4.5805580e+00	4.5799764e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6308966e-05	4.5619405e+00	4.5619405e+00	4.5619405e+00	4.5614394e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6845738e-05	4.5434217e+00	4.5434217e+00	4.5434217e+00	4.5430206e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7388732e-05	4.5250021e+00	4.5250021e+00	4.5250021e+00	4.5247143e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7938020e-05	4.5066817e+00	4.5066817e+00	4.5066817e+00	4.5065147e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8493674e-05	4.4884604e+00	4.4884604e+00	4.4884604e+00	4.4884163e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9055769e-05	4.4706124e+00	4.4706124e+00	4.4706124e+00	4.4704133e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9624380e-05	4.4529429e+00	4.4529429e+00	4.4529429e+00	4.4524999e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0199581e-05	4.4352810e+00	4.4352810e+00	4.4352810e+00	4.4346706e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0781449e-05	4.4176296e+00	4.4176296e+00	4.4176296e+00	4.4169196e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1370062e-05	4.3999916e+00	4.3999916e+00	4.3999916e+00	4.3992412e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1965498e-05	4.3823700e+00	4.3823700e+00	4.3823700e+00	4.3816297e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2567835e-05	4.3647677e+00	4.3647677e+00	4.3647677e+00	4.3640795e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3177155e-05	4.3471878e+00	4.3471878e+00	4.3471878e+00	4.3465848e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3793536e-05	4.3296331e+00	4.3296331e+00	4.3296331e+00	4.3291399e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4417063e-05	4.3121068e+00	4.3121068e+00	4.3121068e+00	4.3117392e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5047817e-05	4.2946118e+00	4.2946118e+00	4.2946118e+00	4.2943769e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5685881e-05	4.2771511e+00	4.2771511e+00	4.2771511e+00	4.2770473e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6331342e-05	4.2597187e+00	4.2597187e+00	4.2597187e+00	4.2597448e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6984284e-05	4.2422828e+00	4.2422828e+00	4.2422828e+00	4.2424637e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.7644795e-05	4.2249022e+00	4.2249022e+00	4.2249022e+00	4.2251982e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8312962e-05	4.2075792e+00	4.2075792e+00	4.2075792e+00	4.2079426e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8988873e-05	4.1903161e+00	4.1903161e+00	4.1903161e+00	4.1906914e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.9672619e-05	4.1731152e+00	4.1731152e+00	4.1731152e+00	4.1734387e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.0364291e-05	4.1559785e+00	4.1559785e+00	4.1559785e+00	4.1561938e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.1063979e-05	4.1389081e+00	4.1389081e+00	4.1389081e+00	4.1390334e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.1771778e-05	4.1219058e+00	4.1219058e+00	4.1219058e+00	4.1219675e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.2487781e-05	4.1049734e+00	4.1049734e+00	4.1049734e+00	4.1049941e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.3212084e-05	4.0881125e+00	4.0881125e+00	4.0881125e+00	4.0881109e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.3944781e-05	4.0713246e+00	4.0713246e+00	4.0713246e+00	4.0713160e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.4685972e-05	4.0546110e+00	4.0546110e+00	4.0546110e+00	4.0546072e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.5435753e-05	4.0381158e+00	4.0381158e+00	4.0381158e+00	4.0379825e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.6194226e-05	4.0217313e+00	4.0217313e+00	4.0217313e+00	4.0214397e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.6961490e-05	4.0053793e+00	4.0053793e+00	4.0053793e+00	4.0049768e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.7737647e-05	3.9890628e+00	3.9890628e+00	3.9890628e+00	3.9885917e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.8522801e-05	3.9727845e+00	3.9727845e+00	3.9727845e+00	3.9722823e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.9317056e-05	3.9565472e+00	3.9565472e+00	3.9565472e+00	3.9560464e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.0120517e-05	3.9403537e+00	3.9403537e+00	3.9403537e+00	3.9398821e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.0933291e-05	3.9242067e+00	3.9242067e+00	3.9242067e+00	3.9237872e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.1755486e-05	3.9081091e+00	3.9081091e+00	3.9081091e+00	3.9077596e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.2587212e-05	3.8920633e+00	3.8920633e+00	3.8920633e+00	3.8917973e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.3428577e-05	3.8760723e+00	3.8760723e+00	3.8760723e+00	3.8758981e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.4279695e-05	3.8601385e+00	3.8601385e+00	3.8601385e+00	3.8600600e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.5140679e-05	3.8442640e+00	3.8442640e+00	3.8442640e+00	3.8442808e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.6011642e-05	3.8284496e+00	3.8284496e+00	3.8284496e+00	3.8285585e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.6892701e-05	3.8127007e+00	3.8127007e+00	3.8127007e+00	3.8128911e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.7783972e-05	3.7970195e+00	3.7970195e+00	3.7970195e+00	3.7972763e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.8685574e-05	3.7814083e+00	3.7814083e+00	3.7814083e+00	3.7817121e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.9597627e-05	3.7658692e+00	3.7658692e+00	3.7658692e+00	3.7661965e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.0520251e-05	3.7504043e+00	3.7504043e+00	3.7504043e+00	3.7507293e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.1453569e-05	3.7350156e+00	3.7350156e+00	3.7350156e+00	3.7353206e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.2397706e-05	3.7197049e+00	3.7197049e+00	3.7197049e+00	3.7199749e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.3352786e-05	3.7044738e+00	3.7044738e+00	3.7044738e+00	3.7046961e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.4318937e-05	3.6893240e+00	3.6893240e+00	3.6893240e+00	3.6894877e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.5296286e-05	3.6742568e+00	3.6742568e+00	3.6742568e+00	3.6743535e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.6284964e-05	3.6592735e+00	3.6592735e+00	3.6592735e+00	3.6592971e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.7285102e-05	3.6444408e+00	3.6444408e+00	3.6444408e+00	3.6443222e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.8296833e-05	3.6297064e+00	3.6297064e+00	3.6297064e+00	3.6294325e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.9320290e-05	3.6150386e+00	3.6150386e+00	3.6150386e+00	3.6146316e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.0355611e-05	3.6004389e+00	3.6004389e+00	3.6004389e+00	3.5999233e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.1402932e-05	3.5859087e+00	3.5859087e+00	3.5859087e+00	3.5853112e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.2462393e-05	3.5714489e+00	3.5714489e+00	3.5714489e+00	3.5707989e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.3534134e-05	3.5570607e+00	3.5570607e+00	3.5570607e+00	3.5563901e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.4618297e-05	3.5427449e+00	3.5427449e+00	3.5427449e+00	3.5420886e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.5715028e-05	3.5285021e+00	3.5285021e+00	3.5285021e+00	3.5278980e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.6824470e-05	3.5143327e+00	3.5143327e+00	3.5143327e+00	3.5138220e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.7946773e-05	3.5002369e+00	3.5002369e+00	3.5002369e+00	3.4998642e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.9082084e-05	3.4862147e+00	3.4862147e+00	3.4862147e+00	3.4860283e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0023055e-04	3.4723255e+00	3.4723255e+00	3.4723255e+00	3.4723159e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0139234e-04	3.4587104e+00	3.4587104e+00	3.4587104e+00	3.4586603e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0256759e-04	3.4451077e+00	3.4451077e+00	3.4451077e+00	3.4450286e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0375646e-04	3.4315192e+00	3.4315192e+00	3.4315192e+00	3.4314214e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0495911e-04	3.4179467e+00	3.4179467e+00	3.4179467e+00	3.4178391e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0617570e-04	3.4043920e+00	3.4043920e+00	3.4043920e+00	3.4042822e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0740639e-04	3.3908568e+00	3.3908568e+00	3.3908568e+00	3.3907514e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0865135e-04	3.3773428e+00	3.3773428e+00	3.3773428e+00	3.3772471e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0991074e-04	3.3638516e+00	3.3638516e+00	3.3638516e+00	3.3637698e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1118473e-04	3.3503849e+00	3.3503849e+00	3.3503849e+00	3.3503201e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1247348e-04	3.3369443e+00	3.3369443e+00	3.3369443e+00	3.3368985e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1377717e-04	3.3235313e+00	3.3235313e+00	3.3235313e+00	3.3235055e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1509598e-04	3.3101473e+00	3.3101473e+00	3.3101473e+00	3.3101416e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1643007e-04	3.2968406e+00	3.2968406e+00	3.2968406e+00	3.2968073e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1777962e-04	3.2835724e+00	3.2835724e+00	3.2835724e+00	3.2835033e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1914481e-04	3.2703236e+00	3.2703236e+00	3.2703236e+00	3.2702299e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2052583e-04	3.2570960e+00	3.2570960e+00	3.2570960e+00	3.2569877e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2192286e-04	3.2438915e+00	3.2438915e+00	3.2438915e+00	3.2437773e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2333608e-04	3.2307119e+00	3.2307119e+00	3.2307119e+00	3.2305991e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2476568e-04	3.2175589e+00	3.2175589e+00	3.2175589e+00	3.2174537e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2621185e-04	3.2044343e+00	3.2044343e+00	3.2044343e+00	3.2043416e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2767479e-04	3.1913398e+00	3.1913398e+00	3.1913398e+00	3.1912633e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2915468e-04	3.1782770e+00	3.1782770e+00	3.1782770e+00	3.1782194e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3065172e-04	3.1652474e+00	3.1652474e+00	3.1652474e+00	3.1652103e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3216612e-04	3.1522527e+00	3.1522527e+00	3.1522527e+00	3.1522367e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3369807e-04	3.1393105e+00	3.1393105e+00	3.1393105e+00	3.1392989e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3524778e-04	3.1264527e+00	3.1264527e+00	3.1264527e+00	3.1263975e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3681545e-04	3.1136194e+00	3.1136194e+00	3.1136194e+00	3.1135332e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3840129e-04	3.1008125e+00	3.1008125e+00	3.1008125e+00	3.1007062e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4000552e-04	3.0880340e+00	3.0880340e+00	3.0880340e+00	3.0879173e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4162834e-04	3.0752857e+00	3.0752857e+00	3.0752857e+00	3.0751669e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4326996e-04	3.0625694e+00	3.0625694e+00	3.0625694e+00	3.0624556e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4493062e-04	3.0498870e+00	3.0498870e+00	3.0498870e+00	3.0497838e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4661053e-04	3.0372401e+00	3.0372401e+00	3.0372401e+00	3.0371521e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4830990e-04	3.0246306e+00	3.0246306e+00	3.0246306e+00	3.0245610e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5002898e-04	3.0120600e+00	3.0120600e+00	3.0120600e+00	3.0120110e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5176798e-04	2.9995300e+00	2.9995300e+00	2.9995300e+00	2.9995027e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5352714e-04	2.9870421e+00	2.9870421e+00	2.9870421e+00	2.9870365e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5530669e-04	2.9746475e+00	2.9746475e+00	2.9746475e+00	2.9746130e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5710686e-04	2.9623029e+00	2.9623029e+00	2.9623029e+00	2.9622328e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5892790e-04	2.9499905e+00	2.9499905e+00	2.9499905e+00	2.9498963e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6077005e-04	2.9377124e+00	2.9377124e+00	2.9377124e+00	2.9376040e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6263356e-04	2.9254703e+00	2.9254703e+00	2.9254703e+00	2.9253565e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6451866e-04	2.9132662e+00	2.9132662e+00	2.9132662e+00	2.9131544e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6642561e-04	2.9011018e+00	2.9011018e+00	2.9011018e+00	2.9009980e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6835467e-04	2.8889790e+00	2.8889790e+00	2.8889790e+00	2.8888880e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7030608e-04	2.8768995e+00	2.8768995e+00	2.8768995e+00	2.8768248e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7228012e-04	2.8648649e+00	2.8648649e+00	2.8648649e+00	2.8648091e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7427704e-04	2.8528768e+00	2.8528768e+00	2.8528768e+00	2.8528412e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7629710e-04	2.8409369e+00	2.8409369e+00	2.8409369e+00	2.8409218e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7834058e-04	2.8290599e+00	2.8290599e+00	2.8290599e+00	2.8290514e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8040774e-04	2.8172672e+00	2.8172672e+00	2.8172672e+00	2.8172304e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8249886e-04	2.8055159e+00	2.8055159e+00	2.8055159e+00	2.8054594e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8461423e-04	2.7938077e+00	2.7938077e+00	2.7938077e+00	2.7937389e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8675411e-04	2.7821443e+00	2.7821443e+00	2.7821443e+00	2.7820695e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8891880e-04	2.7705273e+00	2.7705273e+00	2.7705273e+00	2.7704516e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9110857e-04	2.7589583e+00	2.7589583e+00	2.7589583e+00	2.7588858e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9332373e-04	2.7474387e+00	2.7474387e+00	2.7474387e+00	2.7473727e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9556457e-04	2.7359699e+00	2.7359699e+00	2.7359699e+00	2.7359126e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9783138e-04	2.7245531e+00	2.7245531e+00	2.7245531e+00	2.7245062e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0012446e-04	2.7131897e+00	2.7131897e+00	2.7131897e+00	2.7131540e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0244412e-04	2.7018806e+00	2.7018806e+00	2.7018806e+00	2.7018589e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0479067e-04	2.6906270e+00	2.6906270e+00	2.6906270e+00	2.6906225e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0716442e-04	2.6795003e+00	2.6795003e+00	2.6795003e+00	2.6794441e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0956569e-04	2.6684350e+00	2.6684350e+00	2.6684350e+00	2.6683229e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1199478e-04	2.6574080e+00	2.6574080e+00	2.6574080e+00	2.6572582e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1445204e-04	2.6464209e+00	2.6464209e+00	2.6464209e+00	2.6462491e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1693777e-04	2.6354751e+00	2.6354751e+00	2.6354751e+00	2.6352949e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1945232e-04	2.6245718e+00	2.6245718e+00	2.6245718e+00	2.6243948e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2199601e-04	2.6137124e+00	2.6137124e+00	2.6137124e+00	2.6135482e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2456919e-04	2.6028981e+00	2.6028981e+00	2.6028981e+00	2.6027541e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2717220e-04	2.5921299e+00	2.5921299e+00	2.5921299e+00	2.5920119e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2980537e-04	2.5814089e+00	2.5814089e+00	2.5814089e+00	2.5813207e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3246907e-04	2.5707360e+00	2.5707360e+00	2.5707360e+00	2.5706799e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3516364e-04	2.5601120e+00	2.5601120e+00	2.5601120e+00	2.5600887e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3788945e-04	2.5495660e+00	2.5495660e+00	2.5495660e+00	2.5495462e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4064685e-04	2.5391314e+00	2.5391314e+00	2.5391314e+00	2.5390517e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4343621e-04	2.5287265e+00	2.5287265e+00	2.5287265e+00	2.5286045e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4625791e-04	2.5183527e+00	2.5183527e+00	2.5183527e+00	2.5182038e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4911231e-04	2.5080111e+00	2.5080111e+00	2.5080111e+00	2.5078488e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5199979e-04	2.4977031e+00	2.4977031e+00	2.4977031e+00	2.4975388e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5492075e-04	2.4874297e+00	2.4874297e+00	2.4874297e+00	2.4872730e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5787556e-04	2.4771919e+00	2.4771919e+00	2.4771919e+00	2.4770506e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6086462e-04	2.4669909e+00	2.4669909e+00	2.4669909e+00	2.4668709e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6388833e-04	2.4568273e+00	2.4568273e+00	2.4568273e+00	2.4567331e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6694709e-04	2.4467022e+00	2.4467022e+00	2.4467022e+00	2.4466365e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7004130e-04	2.4366161e+00	2.4366161e+00	2.4366161e+00	2.4365802e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7317138e-04	2.4265697e+00	2.4265697e+00	2.4265697e+00	2.4265635e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7633773e-04	2.4166398e+00	2.4166398e+00	2.4166398e+00	2.4165857e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7954079e-04	2.4067522e+00	2.4067522e+00	2.4067522e+00	2.4066460e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8278098e-04	2.3968855e+00	2.3968855e+00	2.3968855e+00	2.3967436e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8605872e-04	2.3870406e+00	2.3870406e+00	2.3870406e+00	2.3868777e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8937446e-04	2.3772189e+00	2.3772189e+00	2.3772189e+00	2.3770476e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9272862e-04	2.3674213e+00	2.3674213e+00	2.3674213e+00	2.3672526e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9612167e-04	2.3576489e+00	2.3576489e+00	2.3576489e+00	2.3574918e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9955405e-04	2.3479027e+00	2.3479027e+00	2.3479027e+00	2.3477645e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0302621e-04	2.3381836e+00	2.3381836e+00	2.3381836e+00	2.3380699e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0653862e-04	2.3284925e+00	2.3284925e+00	2.3284925e+00	2.3284073e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1009174e-04	2.3188301e+00	2.3188301e+00	2.3188301e+00	2.3187759e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1368604e-04	2.3091972e+00	2.3091972e+00	2.3091972e+00	2.3091750e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1732201e-04	2.2996383e+00	2.2996383e+00	2.2996383e+00	2.2996037e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2100012e-04	2.2901927e+00	2.2901927e+00	2.2901927e+00	2.2900613e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2472087e-04	2.2807487e+00	2.2807487e+00	2.2807487e+00	2.2805471e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2848474e-04	2.2713078e+00	2.2713078e+00	2.2713078e+00	2.2710602e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3229224e-04	2.2618720e+00	2.2618720e+00	2.2618720e+00	2.2615999e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3614387e-04	2.2524430e+00	2.2524430e+00	2.2524430e+00	2.2521655e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4004015e-04	2.2430228e+00	2.2430228e+00	2.2430228e+00	2.2427562e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4398159e-04	2.2336132e+00	2.2336132e+00	2.2336132e+00	2.2333712e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4796872e-04	2.2242162e+00	2.2242162e+00	2.2242162e+00	2.2240098e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5200206e-04	2.2148338e+00	2.2148338e+00	2.2148338e+00	2.2146712e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5608215e-04	2.2054679e+00	2.2054679e+00	2.2054679e+00	2.2053545e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6020953e-04	2.1961205e+00	2.1961205e+00	2.1961205e+00	2.1960592e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6438476e-04	2.1867938e+00	2.1867938e+00	2.1867938e+00	2.1867843e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6860838e-04	2.1774272e+00	2.1774272e+00	2.1774272e+00	2.1775292e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7288096e-04	2.1680861e+00	2.1680861e+00	2.1680861e+00	2.1682930e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7720306e-04	2.1587879e+00	2.1587879e+00	2.1587879e+00	2.1590751e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8157526e-04	2.1495339e+00	2.1495339e+00	2.1495339e+00	2.1498745e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8599814e-04	2.1403253e+00	2.1403253e+00	2.1403253e+00	2.1406907e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9047228e-04	2.1311632e+00	2.1311632e+00	2.1311632e+00	2.1315227e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9499828e-04	2.1220489e+00	2.1220489e+00	2.1220489e+00	2.1223699e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9957675e-04	2.1129832e+00	2.1129832e+00	2.1129832e+00	2.1132315e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0420829e-04	2.1039671e+00	2.1039671e+00	2.1039671e+00	2.1041306e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0889350e-04	2.0950015e+00	2.0950015e+00	2.0950015e+00	2.0950996e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1363303e-04	2.0860871e+00	2.0860871e+00	2.0860871e+00	2.0861368e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1842749e-04	2.0772244e+00	2.0772244e+00	2.0772244e+00	2.0772402e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2327753e-04	2.0684432e+00	2.0684432e+00	2.0684432e+00	2.0684081e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2818378e-04	2.0597631e+00	2.0597631e+00	2.0597631e+00	2.0596383e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3314690e-04	2.0511176e+00	2.0511176e+00	2.0511176e+00	2.0509291e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3816755e-04	2.0425078e+00	2.0425078e+00	2.0425078e+00	2.0422785e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4324640e-04	2.0339347e+00	2.0339347e+00	2.0339347e+00	2.0336846e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4838411e-04	2.0253989e+00	2.0253989e+00	2.0253989e+00	2.0251455e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5358138e-04	2.0169015e+00	2.0169015e+00	2.0169015e+00	2.0166592e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5883889e-04	2.0084429e+00	2.0084429e+00	2.0084429e+00	2.0082239e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6415734e-04	2.0000239e+00	2.0000239e+00	2.0000239e+00	1.9998375e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6953743e-04	1.9916449e+00	1.9916449e+00	1.9916449e+00	1.9914983e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7497989e-04	1.9833064e+00	1.9833064e+00	1.9833064e+00	1.9832042e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8048543e-04	1.9750085e+00	1.9750085e+00	1.9750085e+00	1.9749534e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8605478e-04	1.9667516e+00	1.9667516e+00	1.9667516e+00	1.9667440e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9168869e-04	1.9586659e+00	1.9586659e+00	1.9586659e+00	1.9585739e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9738791e-04	1.9506152e+00	1.9506152e+00	1.9506152e+00	1.9504414e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0315318e-04	1.9425728e+00	1.9425728e+00	1.9425728e+00	1.9423444e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0898528e-04	1.9345400e+00	1.9345400e+00	1.9345400e+00	1.9342811e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1488498e-04	1.9265181e+00	1.9265181e+00	1.9265181e+00	1.9262496e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2085307e-04	1.9185084e+00	1.9185084e+00	1.9185084e+00	1.9182479e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2689033e-04	1.9105124e+00	1.9105124e+00	1.9105124e+00	1.9102741e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3299757e-04	1.9025313e+00	1.9025313e+00	1.9025313e+00	1.9023263e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3917560e-04	1.8945665e+00	1.8945665e+00	1.8945665e+00	1.8944026e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4542524e-04	1.8866193e+00	1.8866193e+00	1.8866193e+00	1.8865010e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5174732e-04	1.8786911e+00	1.8786911e+00	1.8786911e+00	1.8786196e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5814268e-04	1.8707832e+00	1.8707832e+00	1.8707832e+00	1.8707566e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6461216e-04	1.8628863e+00	1.8628863e+00	1.8628863e+00	1.8629100e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.7115664e-04	1.8549969e+00	1.8549969e+00	1.8549969e+00	1.8550778e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.7777698e-04	1.8471378e+00	1.8471378e+00	1.8471378e+00	1.8472582e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8447405e-04	1.8393099e+00	1.8393099e+00	1.8393099e+00	1.8394493e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.9124875e-04	1.8315141e+00	1.8315141e+00	1.8315141e+00	1.8316491e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.9810197e-04	1.8237513e+00	1.8237513e+00	1.8237513e+00	1.8238556e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.0503463e-04	1.8160223e+00	1.8160223e+00	1.8160223e+00	1.8160792e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.1204765e-04	1.8083278e+00	1.8083278e+00	1.8083278e+00	1.8083501e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.1914196e-04	1.8006683e+00	1.8006683e+00	1.8006683e+00	1.8006688e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.2631849e-04	1.7930446e+00	1.7930446e+00	1.7930446e+00	1.7930335e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.3357822e-04	1.7854570e+00	1.7854570e+00	1.7854570e+00	1.7854430e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.4092209e-04	1.7779059e+00	1.7779059e+00	1.7779059e+00	1.7778957e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.4835108e-04	1.7703916e+00	1.7703916e+00	1.7703916e+00	1.7703901e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.5586618e-04	1.7630266e+00	1.7630266e+00	1.7630266e+00	1.7629247e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.6346839e-04	1.7556901e+00	1.7556901e+00	1.7556901e+00	1.7554980e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.7115872e-04	1.7483635e+00	1.7483635e+00	1.7483635e+00	1.7481086e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.7893819e-04	1.7410479e+00	1.7410479e+00	1.7410479e+00	1.7407550e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.8680784e-04	1.7337446e+00	1.7337446e+00	1.7337446e+00	1.7334357e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.9476870e-04	1.7264550e+00	1.7264550e+00	1.7264550e+00	1.7261491e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.0282183e-04	1.7191802e+00	1.7191802e+00	1.7191802e+00	1.7188939e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.1096831e-04	1.7119216e+00	1.7119216e+00	1.7119216e+00	1.7116685e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.1920922e-04	1.7046804e+00	1.7046804e+00	1.7046804e+00	1.7044715e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.2754564e-04	1.6974578e+00	1.6974578e+00	1.6974578e+00	1.6973013e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.3597870e-04	1.6902551e+00	1.6902551e+00	1.6902551e+00	1.6901565e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.4450950e-04	1.6830736e+00	1.6830736e+00	1.6830736e+00	1.6830356e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.5313919e-04	1.6759147e+00	1.6759147e+00	1.6759147e+00	1.6759370e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.6186890e-04	1.6687797e+00	1.6687797e+00	1.6687797e+00	1.6688594e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.7069980e-04	1.6616693e+00	1.6616693e+00	1.6616693e+00	1.6618012e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.7963306e-04	1.6545848e+00	1.6545848e+00	1.6545848e+00	1.6547610e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.8866987e-04	1.6475274e+00	1.6475274e+00	1.6475274e+00	1.6477372e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.9781142e-04	1.6404981e+00	1.6404981e+00	1.6404981e+00	1.6407284e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.0705894e-04	1.6334980e+00	1.6334980e+00	1.6334980e+00	1.6337331e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.1641364e-04	1.6265284e+00	1.6265284e+00	1.6265284e+00	1.6267522e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.2587677e-04	1.6195901e+00	1.6195901e+00	1.6195901e+00	1.6197890e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.3544959e-04	1.6126843e+00	1.6126843e+00	1.6126843e+00	1.6128466e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.4513338e-04	1.6058119e+00	1.6058119e+00	1.6058119e+00	1.6059284e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.5492940e-04	1.5989737e+00	1.5989737e+00	1.5989737e+00	1.5990376e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.6483898e-04	1.5921707e+00	1.5921707e+00	1.5921707e+00	1.5921774e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.7486341e-04	1.5854057e+00	1.5854057e+00	1.5854057e+00	1.5853510e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.8500405e-04	1.5786772e+00	1.5786772e+00	1.5786772e+00	1.5785618e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.9526222e-04	1.5719856e+00	1.5719856e+00	1.5719856e+00	1.5718129e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.0563929e-04	1.5653316e+00	1.5653316e+00	1.5653316e+00	1.5651076e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.1613665e-04	1.5587158e+00	1.5587158e+00	1.5587158e+00	1.5584492e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.2675568e-04	1.5521386e+00	1.5521386e+00	1.5521386e+00	1.5518409e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.3749780e-04	1.5456004e+00	1.5456004e+00	1.5456004e+00	1.5452860e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.4836444e-04	1.5391015e+00	1.5391015e+00	1.5391015e+00	1.5387876e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.5935703e-04	1.5326421e+00	1.5326421e+00	1.5326421e+00	1.5323491e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.7047703e-04	1.5262224e+00	1.5262224e+00	1.5262224e+00	1.5259736e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.8172593e-04	1.5198423e+00	1.5198423e+00	1.5198423e+00	1.5196645e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.9310521e-04	1.5135016e+00	1.5135016e+00	1.5135016e+00	1.5134250e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0046164e-03	1.5072615e+00	1.5072615e+00	1.5072615e+00	1.5072532e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0162610e-03	1.5011298e+00	1.5011298e+00	1.5011298e+00	1.5011045e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0280406e-03	1.4950053e+00	1.4950053e+00	1.4950053e+00	1.4949679e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0399567e-03	1.4888886e+00	1.4888886e+00	1.4888886e+00	1.4888437e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0520110e-03	1.4827808e+00	1.4827808e+00	1.4827808e+00	1.4827323e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0642049e-03	1.4766826e+00	1.4766826e+00	1.4766826e+00	1.4766337e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0765402e-03	1.4705948e+00	1.4705948e+00	1.4705948e+00	1.4705484e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0890185e-03	1.4645183e+00	1.4645183e+00	1.4645183e+00	1.4644767e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1016415e-03	1.4584538e+00	1.4584538e+00	1.4584538e+00	1.4584187e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1144107e-03	1.4524021e+00	1.4524021e+00	1.4524021e+00	1.4523748e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1273279e-03	1.4463639e+00	1.4463639e+00	1.4463639e+00	1.4463452e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1403949e-03	1.4403400e+00	1.4403400e+00	1.4403400e+00	1.4403303e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1536133e-03	1.4343311e+00	1.4343311e+00	1.4343311e+00	1.4343303e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1669850e-03	1.4283641e+00	1.4283641e+00	1.4283641e+00	1.4283455e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1805116e-03	1.4224099e+00	1.4224099e+00	1.4224099e+00	1.4223761e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1941951e-03	1.4164665e+00	1.4164665e+00	1.4164665e+00	1.4164225e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2080371e-03	1.4105346e+00	1.4105346e+00	1.4105346e+00	1.4104850e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2220396e-03	1.4046154e+00	1.4046154e+00	1.4046154e+00	1.4045637e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2362044e-03	1.3987094e+00	1.3987094e+00	1.3987094e+00	1.3986590e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2505333e-03	1.3928177e+00	1.3928177e+00	1.3928177e+00	1.3927712e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2650284e-03	1.3869411e+00	1.3869411e+00	1.3869411e+00	1.3869006e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2796915e-03	1.3810802e+00	1.3810802e+00	1.3810802e+00	1.3810473e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2945245e-03	1.3752360e+00	1.3752360e+00	1.3752360e+00	1.3752118e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3095295e-03	1.3694091e+00	1.3694091e+00	1.3694091e+00	1.3693942e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3247084e-03	1.3636003e+00	1.3636003e+00	1.3636003e+00	1.3635950e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3400632e-03	1.3578239e+00	1.3578239e+00	1.3578239e+00	1.3578142e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3555960e-03	1.3520806e+00	1.3520806e+00	1.3520806e+00	1.3520523e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3713089e-03	1.3463508e+00	1.3463508e+00	1.3463508e+00	1.3463094e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3872038e-03	1.3406355e+00	1.3406355e+00	1.3406355e+00	1.3405860e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4032831e-03	1.3349356e+00	1.3349356e+00	1.3349356e+00	1.3348822e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4195487e-03	1.3292520e+00	1.3292520e+00	1.3292520e+00	1.3291983e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4360028e-03	1.3235856e+00	1.3235856e+00	1.3235856e+00	1.3235347e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4526476e-03	1.3179372e+00	1.3179372e+00	1.3179372e+00	1.3178915e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4694854e-03	1.3123076e+00	1.3123076e+00	1.3123076e+00	1.3122692e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4865184e-03	1.3066977e+00	1.3066977e+00	1.3066977e+00	1.3066678e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5037488e-03	1.3011082e+00	1.3011082e+00	1.3011082e+00	1.3010879e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5211789e-03	1.2955399e+00	1.2955399e+00	1.2955399e+00	1.2955295e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5388110e-03	1.2899936e+00	1.2899936e+00	1.2899936e+00	1.2899930e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5566475e-03	1.2844972e+00	1.2844972e+00	1.2844972e+00	1.2844787e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5746908e-03	1.2790198e+00	1.2790198e+00	1.2790198e+00	1.2789868e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5929432e-03	1.2735602e+00	1.2735602e+00	1.2735602e+00	1.2735176e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6114072e-03	1.2681193e+00	1.2681193e+00	1.2681193e+00	1.2680715e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6300851e-03	1.2626980e+00	1.2626980e+00	1.2626980e+00	1.2626486e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6489796e-03	1.2572972e+00	1.2572972e+00	1.2572972e+00	1.2572494e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6680931e-03	1.2519178e+00	1.2519178e+00	1.2519178e+00	1.2518739e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6874282e-03	1.2465605e+00	1.2465605e+00	1.2465605e+00	1.2465226e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7069873e-03	1.2412262e+00	1.2412262e+00	1.2412262e+00	1.2411957e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7267732e-03	1.2359156e+00	1.2359156e+00	1.2359156e+00	1.2358934e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7467884e-03	1.2306296e+00	1.2306296e+00	1.2306296e+00	1.2306161e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7670356e-03	1.2253688e+00	1.2253688e+00	1.2253688e+00	1.2253641e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7875175e-03	1.2201450e+00	1.2201450e+00	1.2201450e+00	1.2201376e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8082368e-03	1.2149575e+00	1.2149575e+00	1.2149575e+00	1.2149369e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8291962e-03	1.2097921e+00	1.2097921e+00	1.2097921e+00	1.2097622e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8503986e-03	1.2046496e+00	1.2046496e+00	1.2046496e+00	1.2046139e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8718468e-03	1.1995308e+00	1.1995308e+00	1.1995308e+00	1.1994923e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8935436e-03	1.1944365e+00	1.1944365e+00	1.1944365e+00	1.1943975e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9154918e-03	1.1893673e+00	1.1893673e+00	1.1893673e+00	1.1893300e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9376945e-03	1.1843239e+00	1.1843239e+00	1.1843239e+00	1.1842899e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9601545e-03	1.1793070e+00	1.1793070e+00	1.1793070e+00	1.1792776e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9828748e-03	1.1743171e+00	1.1743171e+00	1.1743171e+00	1.1742933e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0058585e-03	1.1693548e+00	1.1693548e+00	1.1693548e+00	1.1693373e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0291087e-03	1.1644206e+00	1.1644206e+00	1.1644206e+00	1.1644110e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0526283e-03	1.1595149e+00	1.1595149e+00	1.1595149e+00	1.1595145e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0764205e-03	1.1546797e+00	1.1546797e+00	1.1546797e+00	1.1546474e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1004885e-03	1.1498662e+00	1.1498662e+00	1.1498662e+00	1.1498094e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1248355e-03	1.1450730e+00	1.1450730e+00	1.1450730e+00	1.1450001e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1494646e-03	1.1403010e+00	1.1403010e+00	1.1403010e+00	1.1402191e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1743793e-03	1.1355507e+00	1.1355507e+00	1.1355507e+00	1.1354661e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1995828e-03	1.1308228e+00	1.1308228e+00	1.1308228e+00	1.1307407e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2250784e-03	1.1261179e+00	1.1261179e+00	1.1261179e+00	1.1260425e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2508695e-03	1.1214365e+00	1.1214365e+00	1.1214365e+00	1.1213712e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2769595e-03	1.1167791e+00	1.1167791e+00	1.1167791e+00	1.1167264e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3033520e-03	1.1121461e+00	1.1121461e+00	1.1121461e+00	1.1121077e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3300504e-03	1.1075380e+00	1.1075380e+00	1.1075380e+00	1.1075148e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3570582e-03	1.1029552e+00	1.1029552e+00	1.1029552e+00	1.1029473e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3843791e-03	1.0984204e+00	1.0984204e+00	1.0984204e+00	1.0984048e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4120167e-03	1.0939289e+00	1.0939289e+00	1.0939289e+00	1.0938871e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4399746e-03	1.0894536e+00	1.0894536e+00	1.0894536e+00	1.0893936e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4682566e-03	1.0849953e+00	1.0849953e+00	1.0849953e+00	1.0849241e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4968665e-03	1.0805545e+00	1.0805545e+00	1.0805545e+00	1.0804781e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5258079e-03	1.0761317e+00	1.0761317e+00	1.0761317e+00	1.0760554e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5550848e-03	1.0717275e+00	1.0717275e+00	1.0717275e+00	1.0716555e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5847010e-03	1.0673423e+00	1.0673423e+00	1.0673423e+00	1.0672781e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6146606e-03	1.0629765e+00	1.0629765e+00	1.0629765e+00	1.0629228e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6449674e-03	1.0586307e+00	1.0586307e+00	1.0586307e+00	1.0585893e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6756255e-03	1.0543050e+00	1.0543050e+00	1.0543050e+00	1.0542771e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7066389e-03	1.0499999e+00	1.0499999e+00	1.0499999e+00	1.0499860e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7380118e-03	1.0457157e+00	1.0457157e+00	1.0457157e+00	1.0457155e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7697484e-03	1.0414964e+00	1.0414964e+00	1.0414964e+00	1.0414653e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8018528e-03	1.0372891e+00	1.0372891e+00	1.0372891e+00	1.0372350e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8343294e-03	1.0330937e+00	1.0330937e+00	1.0330937e+00	1.0330243e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8671824e-03	1.0289109e+00	1.0289109e+00	1.0289109e+00	1.0288328e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9004162e-03	1.0247411e+00	1.0247411e+00	1.0247411e+00	1.0246601e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9340352e-03	1.0205847e+00	1.0205847e+00	1.0205847e+00	1.0205058e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9680439e-03	1.0164424e+00	1.0164424e+00	1.0164424e+00	1.0163697e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0024468e-03	1.0123145e+00	1.0123145e+00	1.0123145e+00	1.0122512e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0372485e-03	1.0082014e+00	1.0082014e+00	1.0082014e+00	1.0081502e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0724536e-03	1.0041036e+00	1.0041036e+00	1.0041036e+00	1.0040661e+00
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1080667e-03	1.0000213e+00	1.0000213e+00	1.0000213e+00	9.9999867e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1440926e-03	9.9595502e-01	9.9595502e-01	9.9595502e-01	9.9594750e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1805361e-03	9.9193960e-01	9.9193960e-01	9.9193960e-01	9.9191223e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2174020e-03	9.8796435e-01	9.8796435e-01	9.8796435e-01	9.8789250e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2546953e-03	9.8399153e-01	9.8399153e-01	9.8399153e-01	9.8388793e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2924208e-03	9.8002201e-01	9.8002201e-01	9.8002201e-01	9.7989816e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3305835e-03	9.7605667e-01	9.7605667e-01	9.7605667e-01	9.7592284e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3691887e-03	9.7209640e-01	9.7209640e-01	9.7209640e-01	9.7196158e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4082413e-03	9.6814211e-01	9.6814211e-01	9.6814211e-01	9.6801403e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4477466e-03	9.6419475e-01	9.6419475e-01	9.6419475e-01	9.6407981e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4877097e-03	9.6025526e-01	9.6025526e-01	9.6025526e-01	9.6015858e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5281361e-03	9.5632461e-01	9.5632461e-01	9.5632461e-01	9.5624995e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5690311e-03	9.5240381e-01	9.5240381e-01	9.5240381e-01	9.5235356e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6104001e-03	9.4849385e-01	9.4849385e-01	9.4849385e-01	9.4846905e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6522486e-03	9.4459516e-01	9.4459516e-01	9.4459516e-01	9.4459606e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6945822e-03	9.4066555e-01	9.4066555e-01	9.4066555e-01	9.4073421e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7374065e-03	9.3675974e-01	9.3675974e-01	9.3675974e-01	9.3688314e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7807272e-03	9.3287836e-01	9.3287836e-01	9.3287836e-01	9.3304248e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8245500e-03	9.2902198e-01	9.2902198e-01	9.2902198e-01	9.2921187e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8688807e-03	9.2519117e-01	9.2519117e-01	9.2519117e-01	9.2539095e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9137253e-03	9.2138644e-01	9.2138644e-01	9.2138644e-01	9.2157934e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9590897e-03	9.1760827e-01	9.1760827e-01	9.1760827e-01	9.1777669e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0049799e-03	9.1385711e-01	9.1385711e-01	9.1385711e-01	9.1398280e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0514020e-03	9.1013334e-01	9.1013334e-01	9.1013334e-01	9.1021544e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0983623e-03	9.0643731e-01	9.0643731e-01	9.0643731e-01	9.0648582e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1458668e-03	9.0276931e-01	9.0276931e-01	9.0276931e-01	9.0279292e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1939220e-03	8.9912958e-01	8.9912958e-01	8.9912958e-01	8.9913567e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2425341e-03	8.9554111e-01	8.9554111e-01	8.9554111e-01	8.9551305e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2917098e-03	8.9199483e-01	8.9199483e-01	8.9199483e-01	8.9192399e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3414554e-03	8.8846826e-01	8.8846826e-01	8.8846826e-01	8.8836746e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3917777e-03	8.8496183e-01	8.8496183e-01	8.8496183e-01	8.8484242e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4426832e-03	8.8147592e-01	8.8147592e-01	8.8147592e-01	8.8134781e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4941788e-03	8.7801088e-01	8.7801088e-01	8.7801088e-01	8.7788259e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5462713e-03	8.7456703e-01	8.7456703e-01	8.7456703e-01	8.7444571e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5989676e-03	8.7114462e-01	8.7114462e-01	8.7114462e-01	8.7103614e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6522747e-03	8.6774389e-01	8.6774389e-01	8.6774389e-01	8.6765283e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7061997e-03	8.6436501e-01	8.6436501e-01	8.6436501e-01	8.6429472e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7607497e-03	8.6100809e-01	8.6100809e-01	8.6100809e-01	8.6096078e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8159321e-03	8.5767319e-01	8.5767319e-01	8.5767319e-01	8.5764996e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8717540e-03	8.5436353e-01	8.5436353e-01	8.5436353e-01	8.5436122e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9282230e-03	8.5114972e-01	8.5114972e-01	8.5114972e-01	8.5109350e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9853466e-03	8.4794065e-01	8.4794065e-01	8.4794065e-01	8.4784577e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0431322e-03	8.4473692e-01	8.4473692e-01	8.4473692e-01	8.4461698e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1015877e-03	8.4153915e-01	8.4153915e-01	8.4153915e-01	8.4140608e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1607207e-03	8.3834796e-01	8.3834796e-01	8.3834796e-01	8.3821204e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2205392e-03	8.3516398e-01	8.3516398e-01	8.3516398e-01	8.3503379e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2810510e-03	8.3198783e-01	8.3198783e-01	8.3198783e-01	8.3187031e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3422642e-03	8.2882014e-01	8.2882014e-01	8.2882014e-01	8.2872054e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4041869e-03	8.2566155e-01	8.2566155e-01	8.2566155e-01	8.2558344e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4668274e-03	8.2251270e-01	8.2251270e-01	8.2251270e-01	8.2245796e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5301939e-03	8.1937421e-01	8.1937421e-01	8.1937421e-01	8.1934306e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5942950e-03	8.1624673e-01	8.1624673e-01	8.1624673e-01	8.1623770e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6591390e-03	8.1312011e-01	8.1312011e-01	8.1312011e-01	8.1314082e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.7247347e-03	8.1000016e-01	8.1000016e-01	8.1000016e-01	8.1005138e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.7910906e-03	8.0689711e-01	8.0689711e-01	8.0689711e-01	8.0696834e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8582158e-03	8.0381140e-01	8.0381140e-01	8.0381140e-01	8.0389066e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.9261189e-03	8.0074342e-01	8.0074342e-01	8.0074342e-01	8.0081728e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.9948092e-03	7.9769352e-01	7.9769352e-01	7.9769352e-01	7.9774716e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.0642956e-03	7.9466205e-01	7.9466205e-01	7.9466205e-01	7.9469007e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.1345875e-03	7.9164932e-01	7.9164932e-01	7.9164932e-01	7.9165945e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.2056941e-03	7.8865559e-01	7.8865559e-01	7.8865559e-01	7.8865455e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.2776250e-03	7.8568109e-01	7.8568109e-01	7.8568109e-01	7.8567450e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.3503896e-03	7.8272601e-01	7.8272601e-01	7.8272601e-01	7.8271846e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.4239976e-03	7.7979049e-01	7.7979049e-01	7.7979049e-01	7.7978559e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.4984588e-03	7.7687836e-01	7.7687836e-01	7.7687836e-01	7.7687503e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.5737831e-03	7.7403564e-01	7.7403564e-01	7.7403564e-01	7.7398595e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.6499805e-03	7.7120072e-01	7.7120072e-01	7.7120072e-01	7.7111749e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.7270611e-03	7.6837411e-01	7.6837411e-01	7.6837411e-01	7.6826881e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.8050351e-03	7.6555631e-01	7.6555631e-01	7.6555631e-01	7.6543907e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.8839130e-03	7.6274782e-01	7.6274782e-01	7.6274782e-01	7.6262741e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.9637051e-03	7.5994913e-01	7.5994913e-01	7.5994913e-01	7.5983298e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.0444222e-03	7.5716074e-01	7.5716074e-01	7.5716074e-01	7.5705495e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.1260748e-03	7.5438311e-01	7.5438311e-01	7.5438311e-01	7.5429246e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.2086738e-03	7.5161672e-01	7.5161672e-01	7.5161672e-01	7.5154467e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.2922303e-03	7.4886204e-01	7.4886204e-01	7.4886204e-01	7.4881074e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.3767553e-03	7.4611951e-01	7.4611951e-01	7.4611951e-01	7.4608980e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.4622600e-03	7.4338958e-01	7.4338958e-01	7.4338958e-01	7.4338103e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.5487558e-03	7.4067450e-01	7.4067450e-01	7.4067450e-01	7.4068356e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.6362542e-03	7.3797367e-01	7.3797367e-01	7.3797367e-01	7.3799656e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.7247668e-03	7.3528601e-01	7.3528601e-01	7.3528601e-01	7.3531918e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.8143054e-03	7.3261194e-01	7.3261194e-01	7.3261194e-01	7.3265057e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.9048818e-03	7.2995184e-01	7.2995184e-01	7.2995184e-01	7.2998988e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.9965081e-03	7.2730610e-01	7.2730610e-01	7.2730610e-01	7.2733627e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.0891964e-03	7.2467506e-01	7.2467506e-01	7.2467506e-01	7.2469448e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.1829591e-03	7.2205905e-01	7.2205905e-01	7.2205905e-01	7.2207059e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.2778087e-03	7.1945839e-01	7.1945839e-01	7.1945839e-01	7.1946445e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.3737576e-03	7.1687336e-01	7.1687336e-01	7.1687336e-01	7.1687592e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.4708187e-03	7.1430421e-01	7.1430421e-01	7.1430421e-01	7.1430484e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.5690048e-03	7.1175116e-01	7.1175116e-01	7.1175116e-01	7.1175107e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.6683290e-03	7.0921701e-01	7.0921701e-01	7.0921701e-01	7.0921444e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.7688045e-03	7.0672336e-01	7.0672336e-01	7.0672336e-01	7.0669481e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.8704446e-03	7.0424032e-01	7.0424032e-01	7.0424032e-01	7.0419202e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.9732628e-03	7.0176823e-01	7.0176823e-01	7.0176823e-01	7.0170593e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.0772728e-03	6.9930746e-01	6.9930746e-01	6.9930746e-01	6.9923639e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.1824884e-03	6.9685834e-01	6.9685834e-01	6.9685834e-01	6.9678323e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.2889236e-03	6.9442118e-01	6.9442118e-01	6.9442118e-01	6.9434632e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.3965924e-03	6.9199629e-01	6.9199629e-01	6.9199629e-01	6.9192549e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.5055093e-03	6.8958394e-01	6.8958394e-01	6.8958394e-01	6.8952060e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.6156886e-03	6.8718439e-01	6.8718439e-01	6.8718439e-01	6.8713150e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.7271451e-03	6.8479787e-01	6.8479787e-01	6.8479787e-01	6.8475803e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.8398934e-03	6.8242459e-01	6.8242459e-01	6.8242459e-01	6.8240004e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.9539486e-03	6.8006474e-01	6.8006474e-01	6.8006474e-01	6.8005738e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0069326e-02	6.7773656e-01	6.7773656e-01	6.7773656e-01	6.7772909e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0186040e-02	6.7542902e-01	6.7542902e-01	6.7542902e-01	6.7541175e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0304108e-02	6.7312904e-01	6.7312904e-01	6.7312904e-01	6.7310501e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0423544e-02	6.7083701e-01	6.7083701e-01	6.7083701e-01	6.7080887e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0544364e-02	6.6855328e-01	6.6855328e-01	6.6855328e-01	6.6852334e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0666585e-02	6.6627819e-01	6.6627819e-01	6.6627819e-01	6.6624844e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0790222e-02	6.6401210e-01	6.6401210e-01	6.6401210e-01	6.6398417e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0915293e-02	6.6175532e-01	6.6175532e-01	6.6175532e-01	6.6173054e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1041813e-02	6.5950817e-01	6.5950817e-01	6.5950817e-01	6.5948757e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1169800e-02	6.5727097e-01	6.5727097e-01	6.5727097e-01	6.5725526e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1299270e-02	6.5504400e-01	6.5504400e-01	6.5504400e-01	6.5503363e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1430241e-02	6.5282753e-01	6.5282753e-01	6.5282753e-01	6.5282267e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1562730e-02	6.5062357e-01	6.5062357e-01	6.5062357e-01	6.5062242e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1696755e-02	6.4844272e-01	6.4844272e-01	6.4844272e-01	6.4843286e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1832334e-02	6.4626996e-01	6.4626996e-01	6.4626996e-01	6.4625402e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1969483e-02	6.4410565e-01	6.4410565e-01	6.4410565e-01	6.4408591e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2108223e-02	6.4195011e-01	6.4195011e-01	6.4195011e-01	6.4192852e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2248570e-02	6.3980367e-01	6.3980367e-01	6.3980367e-01	6.3978189e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2390545e-02	6.3766665e-01	6.3766665e-01	6.3766665e-01	6.3764600e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2534165e-02	6.3553935e-01	6.3553935e-01	6.3553935e-01	6.3552088e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2679450e-02	6.3342206e-01	6.3342206e-01	6.3342206e-01	6.3340653e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2826419e-02	6.3131506e-01	6.3131506e-01	6.3131506e-01	6.3130297e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2975091e-02	6.2921861e-01	6.2921861e-01	6.2921861e-01	6.2921020e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3125487e-02	6.2713295e-01	6.2713295e-01	6.2713295e-01	6.2712823e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3277625e-02	6.2505830e-01	6.2505830e-01	6.2505830e-01	6.2505708e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3431528e-02	6.2300371e-01	6.2300371e-01	6.2300371e-01	6.2299675e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3587214e-02	6.2096337e-01	6.2096337e-01	6.2096337e-01	6.2094726e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3744705e-02	6.1893168e-01	6.1893168e-01	6.1893168e-01	6.1890861e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3904021e-02	6.1690892e-01	6.1690892e-01	6.1690892e-01	6.1688081e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4065184e-02	6.1489537e-01	6.1489537e-01	6.1489537e-01	6.1486398e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4228215e-02	6.1289127e-01	6.1289127e-01	6.1289127e-01	6.1285900e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4393136e-02	6.1089688e-01	6.1089688e-01	6.1089688e-01	6.1086592e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4559968e-02	6.0891241e-01	6.0891241e-01	6.0891241e-01	6.0888453e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4728734e-02	6.0693807e-01	6.0693807e-01	6.0693807e-01	6.0691466e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4899456e-02	6.0497405e-01	6.0497405e-01	6.0497405e-01	6.0495610e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5072157e-02	6.0302052e-01	6.0302052e-01	6.0302052e-01	6.0300865e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5246860e-02	6.0107762e-01	6.0107762e-01	6.0107762e-01	6.0107213e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5423588e-02	5.9914907e-01	5.9914907e-01	5.9914907e-01	5.9914634e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5602365e-02	5.9725090e-01	5.9725090e-01	5.9725090e-01	5.9723108e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5783213e-02	5.9535841e-01	5.9535841e-01	5.9535841e-01	5.9532616e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5966158e-02	5.9347190e-01	5.9347190e-01	5.9347190e-01	5.9343139e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6151223e-02	5.9159164e-01	5.9159164e-01	5.9159164e-01	5.9154656e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6338434e-02	5.8971792e-01	5.8971792e-01	5.8971792e-01	5.8967150e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6527814e-02	5.8785099e-01	5.8785099e-01	5.8785099e-01	5.8780599e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6719390e-02	5.8599113e-01	5.8599113e-01	5.8599113e-01	5.8594986e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6913186e-02	5.8413857e-01	5.8413857e-01	5.8413857e-01	5.8410289e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7109228e-02	5.8229355e-01	5.8229355e-01	5.8229355e-01	5.8226491e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7307543e-02	5.8045631e-01	5.8045631e-01	5.8045631e-01	5.8043571e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7508157e-02	5.7862705e-01	5.7862705e-01	5.7862705e-01	5.7861510e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7711096e-02	5.7680597e-01	5.7680597e-01	5.7680597e-01	5.7680288e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7916387e-02	5.7500000e-01	5.7500000e-01	5.7500000e-01	5.7499886e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8124057e-02	5.7320438e-01	5.7320438e-01	5.7320438e-01	5.7320285e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8334135e-02	5.7141529e-01	5.7141529e-01	5.7141529e-01	5.7141465e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8546648e-02	5.6963299e-01	5.6963299e-01	5.6963299e-01	5.6963407e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8761624e-02	5.6785770e-01	5.6785770e-01	5.6785770e-01	5.6786091e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8979092e-02	5.6608964e-01	5.6608964e-01	5.6608964e-01	5.6609498e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9199081e-02	5.6432902e-01	5.6432902e-01	5.6432902e-01	5.6433609e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9421619e-02	5.6257603e-01	5.6257603e-01	5.6257603e-01	5.6258403e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9646737e-02	5.6083085e-01	5.6083085e-01	5.6083085e-01	5.6083862e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9874464e-02	5.5909364e-01	5.5909364e-01	5.5909364e-01	5.5909965e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0104831e-02	5.5736455e-01	5.5736455e-01	5.5736455e-01	5.5736735e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0337868e-02	5.5564370e-01	5.5564370e-01	5.5564370e-01	5.5564441e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0573607e-02	5.5393376e-01	5.5393376e-01	5.5393376e-01	5.5393117e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0812078e-02	5.5224356e-01	5.5224356e-01	5.5224356e-01	5.5222740e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1053312e-02	5.5055872e-01	5.5055872e-01	5.5055872e-01	5.5053283e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1297344e-02	5.4887944e-01	5.4887944e-01	5.4887944e-01	5.4884724e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1544203e-02	5.4720590e-01	5.4720590e-01	5.4720590e-01	5.4717036e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1793924e-02	5.4553828e-01	5.4553828e-01	5.4553828e-01	5.4550195e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2046540e-02	5.4387672e-01	5.4387672e-01	5.4387672e-01	5.4384178e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2302084e-02	5.4222138e-01	5.4222138e-01	5.4222138e-01	5.4218958e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2560589e-02	5.4057238e-01	5.4057238e-01	5.4057238e-01	5.4054512e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2822091e-02	5.3892984e-01	5.3892984e-01	5.3892984e-01	5.3890814e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3086625e-02	5.3729385e-01	5.3729385e-01	5.3729385e-01	5.3727841e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3354224e-02	5.3566450e-01	5.3566450e-01	5.3566450e-01	5.3565568e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3624925e-02	5.3404183e-01	5.3404183e-01	5.3404183e-01	5.3403969e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3898764e-02	5.3244339e-01	5.3244339e-01	5.3244339e-01	5.3243020e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4175777e-02	5.3085547e-01	5.3085547e-01	5.3085547e-01	5.3082698e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4456001e-02	5.2926894e-01	5.2926894e-01	5.2926894e-01	5.2922976e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4739473e-02	5.2768402e-01	5.2768402e-01	5.2768402e-01	5.2763831e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5026231e-02	5.2610097e-01	5.2610097e-01	5.2610097e-01	5.2605237e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5316312e-02	5.2452003e-01	5.2452003e-01	5.2452003e-01	5.2447171e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5609756e-02	5.2294144e-01	5.2294144e-01	5.2294144e-01	5.2289607e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5906602e-02	5.2136542e-01	5.2136542e-01	5.2136542e-01	5.2132521e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6206888e-02	5.1979224e-01	5.1979224e-01	5.1979224e-01	5.1975889e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6510655e-02	5.1822210e-01	5.1822210e-01	5.1822210e-01	5.1819685e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6817942e-02	5.1665526e-01	5.1665526e-01	5.1665526e-01	5.1663885e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7128792e-02	5.1509193e-01	5.1509193e-01	5.1509193e-01	5.1508464e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7443244e-02	5.1353154e-01	5.1353154e-01	5.1353154e-01	5.1353398e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7761342e-02	5.1197214e-01	5.1197214e-01	5.1197214e-01	5.1198663e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8083126e-02	5.1041777e-01	5.1041777e-01	5.1041777e-01	5.1044232e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8408641e-02	5.0886862e-01	5.0886862e-01	5.0886862e-01	5.0890083e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8737928e-02	5.0732483e-01	5.0732483e-01	5.0732483e-01	5.0736190e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9071032e-02	5.0578656e-01	5.0578656e-01	5.0578656e-01	5.0582528e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9407998e-02	5.0425393e-01	5.0425393e-01	5.0425393e-01	5.0429074e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9748869e-02	5.0272707e-01	5.0272707e-01	5.0272707e-01	5.0275801e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0093691e-02	5.0120608e-01	5.0120608e-01	5.0120608e-01	5.0122715e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0442510e-02	4.9969105e-01	4.9969105e-01	4.9969105e-01	4.9970331e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0795372e-02	4.9818205e-01	4.9818205e-01	4.9818205e-01	4.9818820e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1152325e-02	4.9667914e-01	4.9667914e-01	4.9667914e-01	4.9668144e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1513414e-02	4.9518234e-01	4.9518234e-01	4.9518234e-01	4.9518264e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1878690e-02	4.9370641e-01	4.9370641e-01	4.9370641e-01	4.9369143e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2248199e-02	4.9223908e-01	4.9223908e-01	4.9223908e-01	4.9220741e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2621991e-02	4.9077350e-01	4.9077350e-01	4.9077350e-01	4.9073022e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3000116e-02	4.8930982e-01	4.8930982e-01	4.8930982e-01	4.8925948e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3382623e-02	4.8784822e-01	4.8784822e-01	4.8784822e-01	4.8779479e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3769565e-02	4.8638885e-01	4.8638885e-01	4.8638885e-01	4.8633578e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4160991e-02	4.8493186e-01	4.8493186e-01	4.8493186e-01	4.8488207e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4556955e-02	4.8347740e-01	4.8347740e-01	4.8347740e-01	4.8343327e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4957508e-02	4.8202561e-01	4.8202561e-01	4.8202561e-01	4.8198901e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5362704e-02	4.8057662e-01	4.8057662e-01	4.8057662e-01	4.8054891e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5772597e-02	4.7913056e-01	4.7913056e-01	4.7913056e-01	4.7911257e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6187241e-02	4.7768752e-01	4.7768752e-01	4.7768752e-01	4.7767963e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6606691e-02	4.7624906e-01	4.7624906e-01	4.7624906e-01	4.7624970e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7031002e-02	4.7481833e-01	4.7481833e-01	4.7481833e-01	4.7482240e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7460233e-02	4.7338954e-01	4.7338954e-01	4.7338954e-01	4.7339735e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7894438e-02	4.7196283e-01	4.7196283e-01	4.7196283e-01	4.7197417e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8333676e-02	4.7053832e-01	4.7053832e-01	4.7053832e-01	4.7055247e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8778006e-02	4.6911614e-01	4.6911614e-01	4.6911614e-01	4.6913188e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9227486e-02	4.6769638e-01	4.6769638e-01	4.6769638e-01	4.6771201e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9682175e-02	4.6627916e-01	4.6627916e-01	4.6627916e-01	4.6629249e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0142136e-02	4.6486455e-01	4.6486455e-01	4.6486455e-01	4.6487316e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0607427e-02	4.6345265e-01	4.6345265e-01	4.6345265e-01	4.6345713e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1078112e-02	4.6204350e-01	4.6204350e-01	4.6204350e-01	4.6204536e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1554253e-02	4.6063718e-01	4.6063718e-01	4.6063718e-01	4.6063762e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2035912e-02	4.5923371e-01	4.5923371e-01	4.5923371e-01	4.5923370e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2523155e-02	4.5784144e-01	4.5784144e-01	4.5784144e-01	4.5783339e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3016045e-02	4.5645310e-01	4.5645310e-01	4.5645310e-01	4.5643647e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3514648e-02	4.5506526e-01	4.5506526e-01	4.5506526e-01	4.5504274e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4019031e-02	4.5367804e-01	4.5367804e-01	4.5367804e-01	4.5365199e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4529260e-02	4.5229152e-01	4.5229152e-01	4.5229152e-01	4.5226400e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5045403e-02	4.5090579e-01	4.5090579e-01	4.5090579e-01	4.5087855e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5567529e-02	4.4952092e-01	4.4952092e-01	4.4952092e-01	4.4949544e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6095707e-02	4.4813697e-01	4.4813697e-01	4.4813697e-01	4.4811446e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6630007e-02	4.4675402e-01	4.4675402e-01	4.4675402e-01	4.4673539e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7170500e-02	4.4537209e-01	4.4537209e-01	4.4537209e-01	4.4535802e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7717258e-02	4.4399123e-01	4.4399123e-01	4.4399123e-01	4.4398214e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8270354e-02	4.4261147e-01	4.4261147e-01	4.4261147e-01	4.4260754e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8829861e-02	4.4123652e-01	4.4123652e-01	4.4123652e-01	4.4123400e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9395853e-02	4.3987264e-01	4.3987264e-01	4.3987264e-01	4.3986131e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9968405e-02	4.3850669e-01	4.3850669e-01	4.3850669e-01	4.3848927e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0547594e-02	4.3713877e-01	4.3713877e-01	4.3713877e-01	4.3711765e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1133496e-02	4.3576902e-01	4.3576902e-01	4.3576902e-01	4.3574625e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1726190e-02	4.3439754e-01	4.3439754e-01	4.3439754e-01	4.3437485e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2325753e-02	4.3302445e-01	4.3302445e-01	4.3302445e-01	4.3300324e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2932266e-02	4.3164985e-01	4.3164985e-01	4.3164985e-01	4.3163122e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3545810e-02	4.3027387e-01	4.3027387e-01	4.3027387e-01	4.3025856e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4166465e-02	4.2889660e-01	4.2889660e-01	4.2889660e-01	4.2888506e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4794314e-02	4.2751815e-01	4.2751815e-01	4.2751815e-01	4.2751050e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5429440e-02	4.2613861e-01	4.2613861e-01	4.2613861e-01	4.2613468e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6071928e-02	4.2475807e-01	4.2475807e-01	4.2475807e-01	4.2475737e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6721864e-02	4.2337450e-01	4.2337450e-01	4.2337450e-01	4.2337837e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.7379333e-02	4.2198993e-01	4.2198993e-01	4.2198993e-01	4.2199747e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8044422e-02	4.2060520e-01	4.2060520e-01	4.2060520e-01	4.2061445e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8717221e-02	4.1922035e-01	4.1922035e-01	4.1922035e-01	4.1922910e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.9397819e-02	4.1783541e-01	4.1783541e-01	4.1783541e-01	4.1784121e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.0086305e-02	4.1645039e-01	4.1645039e-01	4.1645039e-01	4.1645061e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.0782771e-02	4.1506531e-01	4.1506531e-01	4.1506531e-01	4.1506049e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.1487311e-02	4.1368015e-01	4.1368015e-01	4.1368015e-01	4.1367261e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.2200016e-02	4.1229490e-01	4.1229490e-01	4.1229490e-01	4.1228659e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.2920983e-02	4.1090952e-01	4.1090952e-01	4.1090952e-01	4.1090202e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.3650307e-02	4.0952397e-01	4.0952397e-01	4.0952397e-01	4.0951849e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.4388084e-02	4.0813816e-01	4.0813816e-01	4.0813816e-01	4.0813562e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.5134413e-02	4.0675665e-01	4.0675665e-01	4.0675665e-01	4.0675298e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.5889392e-02	4.0538543e-01	4.0538543e-01	4.0538543e-01	4.0537020e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.6653123e-02	4.0401010e-01	4.0401010e-01	4.0401010e-01	4.0398685e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.7425706e-02	4.0263071e-01	4.0263071e-01	4.0263071e-01	4.0260255e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.8207244e-02	4.0124726e-01	4.0124726e-01	4.0124726e-01	4.0121689e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.8997841e-02	3.9985979e-01	3.9985979e-01	3.9985979e-01	3.9982946e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.9797602e-02	3.9846832e-01	3.9846832e-01	3.9846832e-01	3.9843987e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.0606634e-02	3.9707284e-01	3.9707284e-01	3.9707284e-01	3.9704772e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.1425042e-02	3.9567338e-01	3.9567338e-01	3.9567338e-01	3.9565260e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.2252937e-02	3.9426991e-01	3.9426991e-01	3.9426991e-01	3.9425411e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.3090428e-02	3.9286243e-01	3.9286243e-01	3.9286243e-01	3.9285186e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.3937627e-02	3.9145092e-01	3.9145092e-01	3.9145092e-01	3.9144543e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.4794646e-02	3.9003536e-01	3.9003536e-01	3.9003536e-01	3.9003444e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.5661598e-02	3.8861636e-01	3.8861636e-01	3.8861636e-01	3.8861847e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.6538599e-02	3.8719325e-01	3.8719325e-01	3.8719325e-01	3.8719712e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.7425766e-02	3.8576576e-01	3.8576576e-01	3.8576576e-01	3.8577001e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.8323216e-02	3.8433384e-01	3.8433384e-01	3.8433384e-01	3.8433671e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.9231068e-02	3.8289740e-01	3.8289740e-01	3.8289740e-01	3.8289683e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.0149444e-02	3.8145638e-01	3.8145638e-01	3.8145638e-01	3.8145005e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.1078464e-02	3.8001067e-01	3.8001067e-01	3.8001067e-01	3.7999963e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.2018253e-02	3.7856017e-01	3.7856017e-01	3.7856017e-01	3.7854706e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.2968935e-02	3.7710475e-01	3.7710475e-01	3.7710475e-01	3.7709178e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.3930636e-02	3.7564427e-01	3.7564427e-01	3.7564427e-01	3.7563323e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.4903485e-02	3.7417858e-01	3.7417858e-01	3.7417858e-01	3.7417084e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.5887610e-02	3.7270751e-01	3.7270751e-01	3.7270751e-01	3.7270406e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.6883142e-02	3.7123614e-01	3.7123614e-01	3.7123614e-01	3.7123231e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.7890213e-02	3.6976921e-01	3.6976921e-01	3.6976921e-01	3.6975504e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.8908958e-02	3.6829196e-01	3.6829196e-01	3.6829196e-01	3.6827168e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.9939511e-02	3.6680451e-01	3.6680451e-01	3.6680451e-01	3.6678167e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.0982009e-02	3.6530695e-01	3.6530695e-01	3.6530695e-01	3.6528444e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.2036590e-02	3.6379941e-01	3.6379941e-01	3.6379941e-01	3.6377944e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.3103396e-02	3.6228200e-01	3.6228200e-01	3.6228200e-01	3.6226609e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.4182567e-02	3.6075486e-01	3.6075486e-01	3.6075486e-01	3.6074384e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.5274247e-02	3.5921813e-01	3.5921813e-01	3.5921813e-01	3.5921213e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.6378580e-02	3.5767197e-01	3.5767197e-01	3.5767197e-01	3.5767038e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.7495714e-02	3.5611653e-01	3.5611653e-01	3.5611653e-01	3.5611804e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.8625797e-02	3.5455200e-01	3.5455200e-01	3.5455200e-01	3.5455454e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.9768978e-02	3.5297856e-01	3.5297856e-01	3.5297856e-01	3.5297932e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0092541e-01	3.5139429e-01	3.5139429e-01	3.5139429e-01	3.5139396e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0209525e-01	3.4980279e-01	3.4980279e-01	3.4980279e-01	3.4980238e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0327864e-01	3.4820452e-01	3.4820452e-01	3.4820452e-01	3.4820424e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0447576e-01	3.4659913e-01	3.4659913e-01	3.4659913e-01	3.4659906e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0568675e-01	3.4498663e-01	3.4498663e-01	3.4498663e-01	3.4498637e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0691177e-01	3.4336610e-01	3.4336610e-01	3.4336610e-01	3.4336571e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0815100e-01	3.4173689e-01	3.4173689e-01	3.4173689e-01	3.4173659e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.0940459e-01	3.4009865e-01	3.4009865e-01	3.4009865e-01	3.4009855e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1067271e-01	3.3845134e-01	3.3845134e-01	3.3845134e-01	3.3845111e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1195553e-01	3.3679422e-01	3.3679422e-01	3.3679422e-01	3.3679380e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1325321e-01	3.3512651e-01	3.3512651e-01	3.3512651e-01	3.3512615e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1456594e-01	3.3344784e-01	3.3344784e-01	3.3344784e-01	3.3344769e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1589389e-01	3.3175843e-01	3.3175843e-01	3.3175843e-01	3.3175794e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1723723e-01	3.3005774e-01	3.3005774e-01	3.3005774e-01	3.3005643e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1859613e-01	3.2834394e-01	3.2834394e-01	3.2834394e-01	3.2834268e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.1997079e-01	3.2661690e-01	3.2661690e-01	3.2661690e-01	3.2661623e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2136139e-01	3.2487657e-01	3.2487657e-01	3.2487657e-01	3.2487661e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2276810e-01	3.2312297e-01	3.2312297e-01	3.2312297e-01	3.2312333e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2419112e-01	3.2135540e-01	3.2135540e-01	3.2135540e-01	3.2135593e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2563063e-01	3.1957378e-01	3.1957378e-01	3.1957378e-01	3.1957403e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2708683e-01	3.1777804e-01	3.1777804e-01	3.1777804e-01	3.1777804e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.2855990e-01	3.1596802e-01	3.1596802e-01	3.1596802e-01	3.1596799e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3005006e-01	3.1414382e-01	3.1414382e-01	3.1414382e-01	3.1414378e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3155748e-01	3.1230533e-01	3.1230533e-01	3.1230533e-01	3.1230531e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3308237e-01	3.1045248e-01	3.1045248e-01	3.1045248e-01	3.1045247e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3462495e-01	3.0858488e-01	3.0858488e-01	3.0858488e-01	3.0858516e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3618540e-01	3.0670288e-01	3.0670288e-01	3.0670288e-01	3.0670327e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3776394e-01	3.0480640e-01	3.0480640e-01	3.0480640e-01	3.0480670e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.3936077e-01	3.0289525e-01	3.0289525e-01	3.0289525e-01	3.0289534e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4097612e-01	3.0096866e-01	3.0096866e-01	3.0096866e-01	3.0096909e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4261019e-01	2.9902727e-01	2.9902727e-01	2.9902727e-01	2.9902784e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4426320e-01	2.9707115e-01	2.9707115e-01	2.9707115e-01	2.9707150e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4593536e-01	2.9509989e-01	2.9509989e-01	2.9509989e-01	2.9509996e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4762692e-01	2.9311463e-01	2.9311463e-01	2.9311463e-01	2.9311311e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.4933807e-01	2.9111327e-01	2.9111327e-01	2.9111327e-01	2.9111084e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5106907e-01	2.8909368e-01	2.8909368e-01	2.8909368e-01	2.8909245e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5282012e-01	2.8705594e-01	2.8705594e-01	2.8705594e-01	2.8705559e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5459148e-01	2.8500006e-01	2.8500006e-01	2.8500006e-01	2.8500028e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5638336e-01	2.8292621e-01	2.8292621e-01	2.8292621e-01	2.8292676e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.5819602e-01	2.8083476e-01	2.8083476e-01	2.8083476e-01	2.8083527e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6002969e-01	2.7872581e-01	2.7872581e-01	2.7872581e-01	2.7872608e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6188461e-01	2.7659879e-01	2.7659879e-01	2.7659879e-01	2.7659943e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6376103e-01	2.7445275e-01	2.7445275e-01	2.7445275e-01	2.7445557e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6565920e-01	2.7229183e-01	2.7229183e-01	2.7229183e-01	2.7229475e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6757937e-01	2.7011551e-01	2.7011551e-01	2.7011551e-01	2.7011723e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.6952180e-01	2.6792333e-01	2.6792333e-01	2.6792333e-01	2.6792325e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7148674e-01	2.6571823e-01	2.6571823e-01	2.6571823e-01	2.6571305e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7347447e-01	2.6349308e-01	2.6349308e-01	2.6349308e-01	2.6348690e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7548523e-01	2.6124806e-01	2.6124806e-01	2.6124806e-01	2.6124487e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7751929e-01	2.5898338e-01	2.5898338e-01	2.5898338e-01	2.5898309e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.7957694e-01	2.5669908e-01	2.5669908e-01	2.5669908e-01	2.5670039e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8165843e-01	2.5439574e-01	2.5439574e-01	2.5439574e-01	2.5439744e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8376405e-01	2.5207364e-01	2.5207364e-01	2.5207364e-01	2.5207488e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8589408e-01	2.4973304e-01	2.4973304e-01	2.4973304e-01	2.4973336e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.8804880e-01	2.4737145e-01	2.4737145e-01	2.4737145e-01	2.4737354e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9022849e-01	2.4499319e-01	2.4499319e-01	2.4499319e-01	2.4499607e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9243345e-01	2.4259962e-01	2.4259962e-01	2.4259962e-01	2.4260161e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9466396e-01	2.4019025e-01	2.4019025e-01	2.4019025e-01	2.4019080e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9692033e-01	2.3776798e-01	2.3776798e-01	2.3776798e-01	2.3776430e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	1.9920286e-01	2.3532840e-01	2.3532840e-01	2.3532840e-01	2.3532276e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0151184e-01	2.3286775e-01	2.3286775e-01	2.3286775e-01	2.3286505e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0384758e-01	2.3038664e-01	2.3038664e-01	2.3038664e-01	2.3038594e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0621040e-01	2.2788361e-01	2.2788361e-01	2.2788361e-01	2.2788601e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.0860061e-01	2.2536053e-01	2.2536053e-01	2.2536053e-01	2.2536634e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1101852e-01	2.2282248e-01	2.2282248e-01	2.2282248e-01	2.2282804e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1346445e-01	2.2026925e-01	2.2026925e-01	2.2026925e-01	2.2027218e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1593874e-01	2.1770150e-01	2.1770150e-01	2.1770150e-01	2.1769986e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.1844171e-01	2.1511987e-01	2.1511987e-01	2.1511987e-01	2.1511216e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2097369e-01	2.1251984e-01	2.1251984e-01	2.1251984e-01	2.1251018e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2353502e-01	2.0990188e-01	2.0990188e-01	2.0990188e-01	2.0989500e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2612604e-01	2.0726644e-01	2.0726644e-01	2.0726644e-01	2.0726670e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.2874709e-01	2.0461358e-01	2.0461358e-01	2.0461358e-01	2.0461850e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3139852e-01	2.0194477e-01	2.0194477e-01	2.0194477e-01	2.0195041e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3408068e-01	1.9926051e-01	1.9926051e-01	1.9926051e-01	1.9926423e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3679394e-01	1.9656130e-01	1.9656130e-01	1.9656130e-01	1.9656175e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.3953864e-01	1.9384584e-01	1.9384584e-01	1.9384584e-01	1.9384476e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4231515e-01	1.9111783e-01	1.9111783e-01	1.9111783e-01	1.9111506e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4512385e-01	1.8837783e-01	1.8837783e-01	1.8837783e-01	1.8837444e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.4796511e-01	1.8562601e-01	1.8562601e-01	1.8562601e-01	1.8562469e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5083930e-01	1.8286383e-01	1.8286383e-01	1.8286383e-01	1.8286710e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5374680e-01	1.8008957e-01	1.8008957e-01	1.8008957e-01	1.8009508e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5668801e-01	1.7730302e-01	1.7730302e-01	1.7730302e-01	1.7730752e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.5966330e-01	1.7450474e-01	1.7450474e-01	1.7450474e-01	1.7450633e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6267309e-01	1.7169516e-01	1.7169516e-01	1.7169516e-01	1.7169341e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6571776e-01	1.6887512e-01	1.6887512e-01	1.6887512e-01	1.6887068e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.6879772e-01	1.6604543e-01	1.6604543e-01	1.6604543e-01	1.6604005e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7191338e-01	1.6320671e-01	1.6320671e-01	1.6320671e-01	1.6320341e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7506516e-01	1.6035949e-01	1.6035949e-01	1.6035949e-01	1.6036268e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.7825347e-01	1.5750457e-01	1.5750457e-01	1.5750457e-01	1.5751314e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8147873e-01	1.5464297e-01	1.5464297e-01	1.5464297e-01	1.5465118e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8474138e-01	1.5177540e-01	1.5177540e-01	1.5177540e-01	1.5177964e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.8804185e-01	1.4890284e-01	1.4890284e-01	1.4890284e-01	1.4890132e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9138057e-01	1.4602621e-01	1.4602621e-01	1.4602621e-01	1.4601903e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9475799e-01	1.4314527e-01	1.4314527e-01	1.4314527e-01	1.4313560e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	2.9817456e-01	1.4026103e-01	1.4026103e-01	1.4026103e-01	1.4025384e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0163073e-01	1.3737435e-01	1.3737435e-01	1.3737435e-01	1.3737500e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0512697e-01	1.3448433e-01	1.3448433e-01	1.3448433e-01	1.3449144e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.0866372e-01	1.3159649e-01	1.3159649e-01	1.3159649e-01	1.3160417e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1224148e-01	1.2871147e-01	1.2871147e-01	1.2871147e-01	1.2871614e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1586070e-01	1.2582994e-01	1.2582994e-01	1.2582994e-01	1.2583035e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.1952187e-01	1.2295515e-01	1.2295515e-01	1.2295515e-01	1.2294975e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2322548e-01	1.2008337e-01	1.2008337e-01	1.2008337e-01	1.2007733e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.2697202e-01	1.1721551e-01	1.1721551e-01	1.1721551e-01	1.1721416e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3076199e-01	1.1435293e-01	1.1435293e-01	1.1435293e-01	1.1435308e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3459588e-01	1.1149542e-01	1.1149542e-01	1.1149542e-01	1.1149598e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.3847422e-01	1.0864703e-01	1.0864703e-01	1.0864703e-01	1.0864634e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4239751e-01	1.0580976e-01	1.0580976e-01	1.0580976e-01	1.0580762e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.4636627e-01	1.0298477e-01	1.0298477e-01	1.0298477e-01	1.0298329e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5038104e-01	1.0017290e-01	1.0017290e-01	1.0017290e-01	1.0017677e-01
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5444234e-01	9.7375845e-02	9.7375845e-02	9.7375845e-02	9.7383537e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.5855072e-01	9.4595159e-02	9.4595159e-02	9.4595159e-02	9.4601592e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6270672e-01	9.1832040e-02	9.1832040e-02	9.1832040e-02	9.1834582e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.6691089e-01	8.9087809e-02	8.9087809e-02	8.9087809e-02	8.9086156e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7116379e-01	8.6363658e-02	8.6363658e-02	8.6363658e-02	8.6359959e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7546599e-01	8.3660741e-02	8.3660741e-02	8.3660741e-02	8.3659568e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.7981805e-01	8.0980431e-02	8.0980431e-02	8.0980431e-02	8.0981242e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8422056e-01	7.8323856e-02	7.8323856e-02	7.8323856e-02	7.8323605e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.8867410e-01	7.5692377e-02	7.5692377e-02	7.5692377e-02	7.5690178e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9317926e-01	7.3088479e-02	7.3088479e-02	7.3088479e-02	7.3084483e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	3.9773664e-01	7.0513503e-02	7.0513503e-02	7.0513503e-02	7.0510042e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0234685e-01	6.7968778e-02	6.7968778e-02	6.7968778e-02	6.7969073e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.0701049e-01	6.5455498e-02	6.5455498e-02	6.5455498e-02	6.5457347e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1172819e-01	6.2975555e-02	6.2975555e-02	6.2975555e-02	6.2976733e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.1650058e-01	6.0530332e-02	6.0530332e-02	6.0530332e-02	6.0530307e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2132828e-01	5.8121234e-02	5.8121234e-02	5.8121234e-02	5.8121146e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.2621194e-01	5.5748777e-02	5.5748777e-02	5.5748777e-02	5.5752076e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3115220e-01	5.3415997e-02	5.3415997e-02	5.3415997e-02	5.3420545e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.3614973e-01	5.1124265e-02	5.1124265e-02	5.1124265e-02	5.1127294e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4120519e-01	4.8874844e-02	4.8874844e-02	4.8874844e-02	4.8875383e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.4631924e-01	4.6668375e-02	4.6668375e-02	4.6668375e-02	4.6667877e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5149257e-01	4.4507117e-02	4.4507117e-02	4.4507117e-02	4.4507609e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.5672587e-01	4.2392463e-02	4.2392463e-02	4.2392463e-02	4.2393435e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6201983e-01	4.0325515e-02	4.0325515e-02	4.0325515e-02	4.0325891e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.6737515e-01	3.8306945e-02	3.8306945e-02	3.8306945e-02	3.8306801e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7279254e-01	3.6338360e-02	3.6338360e-02	3.6338360e-02	3.6337990e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.7827273e-01	3.4421081e-02	3.4421081e-02	3.4421081e-02	3.4420999e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8381643e-01	3.2556003e-02	3.2556003e-02	3.2556003e-02	3.2556051e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.8942440e-01	3.0743701e-02	3.0743701e-02	3.0743701e-02	3.0743890e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	4.9509737e-01	2.8985249e-02	2.8985249e-02	2.8985249e-02	2.8985361e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0083609e-01	2.7281838e-02	2.7281838e-02	2.7281838e-02	2.7281332e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.0664133e-01	2.5634093e-02	2.5634093e-02	2.5634093e-02	2.5633635e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1251387e-01	2.4042414e-02	2.4042414e-02	2.4042414e-02	2.4042759e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.1845447e-01	2.2507298e-02	2.2507298e-02	2.2507298e-02	2.2508305e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.2446392e-01	2.1029696e-02	2.1029696e-02	2.1029696e-02	2.1029874e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3054304e-01	1.9609879e-02	1.9609879e-02	1.9609879e-02	1.9609213e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.3669262e-01	1.8248010e-02	1.8248010e-02	1.8248010e-02	1.8248147e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4291348e-01	1.6944100e-02	1.6944100e-02	1.6944100e-02	1.6945027e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.4920644e-01	1.5698393e-02	1.5698393e-02	1.5698393e-02	1.5698182e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.5557235e-01	1.4510764e-02	1.4510764e-02	1.4510764e-02	1.4509251e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6201205e-01	1.3380977e-02	1.3380977e-02	1.3380977e-02	1.3380884e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.6852638e-01	1.2309051e-02	1.2309051e-02	1.2309051e-02	1.2309849e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.7511623e-01	1.1293863e-02	1.1293863e-02	1.1293863e-02	1.1292844e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8178246e-01	1.0334865e-02	1.0334865e-02	1.0334865e-02	1.0332708e-02
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.8852596e-01	9.4314101e-03	9.4314101e-03	9.4314101e-03	9.4310193e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	5.9534763e-01	8.5836799e-03	8.5836799e-03	8.5836799e-03	8.5832265e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.0224836e-01	7.7891959e-03	7.7891959e-03	7.7891959e-03	7.7855429e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.0922909e-01	7.0467368e-03	7.0467368e-03	7.0467368e-03	7.0435104e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.1629072e-01	6.3553151e-03	6.3553151e-03	6.3553151e-03	6.3547200e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.2343421e-01	5.7151132e-03	5.7151132e-03	5.7151132e-03	5.7133465e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.3066050e-01	5.1230400e-03	5.1230400e-03	5.1230400e-03	5.1185460e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.3797055e-01	4.5768789e-03	4.5768789e-03	4.5768789e-03	4.5748801e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.4536533e-01	4.0753974e-03	4.0753974e-03	4.0753974e-03	4.0759279e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.5284583e-01	3.6180568e-03	3.6180568e-03	3.6180568e-03	3.6161100e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.6041303e-01	3.2024840e-03	3.2024840e-03	3.2024840e-03	3.2011241e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.6806794e-01	2.8258570e-03	2.8258570e-03	2.8258570e-03	2.8270822e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.7581159e-01	2.4865917e-03	2.4865917e-03	2.4865917e-03	2.4868523e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.8364499e-01	2.1845124e-03	2.1845124e-03	2.1845124e-03	2.1835730e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.9156919e-01	1.9174677e-03	1.9174677e-03	1.9174677e-03	1.9163217e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	6.9958524e-01	1.6790253e-03	1.6790253e-03	1.6790253e-03	1.6769052e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.0769420e-01	1.4677717e-03	1.4677717e-03	1.4677717e-03	1.4650678e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.1589716e-01	1.2828328e-03	1.2828328e-03	1.2828328e-03	1.2825738e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.2419519e-01	1.1242647e-03	1.1242647e-03	1.1242647e-03	1.1216878e-03
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.3258941e-01	9.8500421e-04	9.8500421e-04	9.8500421e-04	9.8107880e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.4108093e-01	8.6382559e-04	8.6382559e-04	8.6382559e-04	8.6265370e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.4967088e-01	7.5938681e-04	7.5938681e-04	7.5938681e-04	7.5942629e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.5836039e-01	6.7296501e-04	6.7296501e-04	6.7296501e-04	6.7060243e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.6715062e-01	5.9809363e-04	5.9809363e-04	5.9809363e-04	5.9697932e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.7604274e-01	5.3356378e-04	5.3356378e-04	5.3356378e-04	5.3250164e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.8503793e-01	4.7817805e-04	4.7817805e-04	4.7817805e-04	4.7782665e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	7.9413739e-01	4.3346322e-04	4.3346322e-04	4.3346322e-04	4.3190060e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.0334232e-01	3.9284869e-04	3.9284869e-04	3.9284869e-04	3.9004671e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.1265394e-01	3.5529370e-04	3.5529370e-04	3.5529370e-04	3.5355272e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.2207349e-01	3.2081230e-04	3.2081230e-04	3.2081230e-04	3.2070146e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.3160223e-01	2.8942297e-04	2.8942297e-04	2.8942297e-04	2.8942283e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.4124142e-01	2.6061128e-04	2.6061128e-04	2.6061128e-04	2.6061127e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.5099233e-01	2.3269545e-04	2.3269545e-04	2.3269545e-04	2.3269643e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.6085627e-01	2.0527172e-04	2.0527172e-04	2.0527172e-04	2.0527171e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.7083455e-01	1.7864348e-04	1.7864348e-04	1.7864348e-04	1.7864163e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.8092848e-01	1.5253507e-04	1.5253507e-04	1.5253507e-04	1.5253514e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	8.9113941e-01	1.2696561e-04	1.2696561e-04	1.2696561e-04	1.2696562e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.0146870e-01	1.0282558e-04	1.0282558e-04	1.0282558e-04	1.0282561e-04
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.1191771e-01	8.0032171e-05	8.0032171e-05	8.0032171e-05	8.0032227e-05
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.2248784e-01	5.9278435e-05	5.9278435e-05	5.9278435e-05	5.9268752e-05
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.3318050e-01	4.1416594e-05	4.1416594e-05	4.1416594e-05	4.1416651e-05
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.4399709e-01	2.6339256e-05	2.6339256e-05	2.6339256e-05	2.6339256e-05
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.5493905e-01	1.4836180e-05	1.4836180e-05	1.4836180e-05	1.4836086e-05
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.6600785e-01	7.0439420e-06	7.0439420e-06	7.0439420e-06	7.0431289e-06
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.7720494e-01	2.0830740e-06	2.0830740e-06	2.0830740e-06	2.0828117e-06
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.8853183e-01	5.3190906e-07	5.3190906e-07	5.3190906e-07	5.3164325e-07
9.1188000e+01	9.1188000e+01	9.1188000e+01	9.9999000e-01	2.3960722e-10	2.3960722e-10	2.3960722e-10	1.1177618e-09


9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0000000e-05	7.9535421e+00	8.1051414e+00	8.1638106e+00	8.1660000e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0115911e-05	7.9207439e+00	8.0716274e+00	8.1299856e+00	8.1320647e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0233166e-05	7.8880101e+00	8.0381799e+00	8.0962283e+00	8.0982345e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0351779e-05	7.8553453e+00	8.0048039e+00	8.0625435e+00	8.0645097e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0471768e-05	7.8227541e+00	7.9715039e+00	8.0289359e+00	8.0308906e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0593147e-05	7.7902409e+00	7.9382846e+00	7.9954101e+00	7.9973779e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0715933e-05	7.7578101e+00	7.9051503e+00	7.9619707e+00	7.9639717e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0840143e-05	7.7254659e+00	7.8721054e+00	7.9286220e+00	7.9306727e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0965792e-05	7.6932124e+00	7.8391542e+00	7.8953682e+00	7.8974811e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1092898e-05	7.6610536e+00	7.8063006e+00	7.8622135e+00	7.8643974e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1221477e-05	7.6289933e+00	7.7735485e+00	7.8291616e+00	7.8314220e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1351546e-05	7.5970350e+00	7.7409015e+00	7.7962164e+00	7.7985552e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1483123e-05	7.5651821e+00	7.7083633e+00	7.7633813e+00	7.7657977e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1616225e-05	7.5335437e+00	7.6760454e+00	7.7307693e+00	7.7331496e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1750870e-05	7.5020843e+00	7.6439116e+00	7.6983439e+00	7.7006115e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1887075e-05	7.4706971e+00	7.6118523e+00	7.6659939e+00	7.6681838e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2024859e-05	7.4393865e+00	7.5798722e+00	7.6337241e+00	7.6358668e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2164241e-05	7.4081571e+00	7.5479757e+00	7.6015391e+00	7.6036610e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2305238e-05	7.3770131e+00	7.5161673e+00	7.5694434e+00	7.5715668e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2447869e-05	7.3459588e+00	7.4844513e+00	7.5374413e+00	7.5395846e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2592154e-05	7.3149983e+00	7.4528321e+00	7.5055372e+00	7.5077148e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2738111e-05	7.2841356e+00	7.4213135e+00	7.4737350e+00	7.4759578e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2885759e-05	7.2533745e+00	7.3898996e+00	7.4420387e+00	7.4443141e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3035119e-05	7.2227187e+00	7.3585941e+00	7.4104522e+00	7.4127840e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3186211e-05	7.1921716e+00	7.3274004e+00	7.3789788e+00	7.3813680e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3339054e-05	7.1617418e+00	7.2963274e+00	7.3476276e+00	7.3500665e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3493668e-05	7.1316146e+00	7.2655658e+00	7.3165915e+00	7.3188798e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3650074e-05	7.1015625e+00	7.2348813e+00	7.2856333e+00	7.2878085e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3808294e-05	7.0715899e+00	7.2042785e+00	7.2547578e+00	7.2568528e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3968347e-05	7.0417013e+00	7.1737620e+00	7.2239697e+00	7.2260133e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4130256e-05	7.0119011e+00	7.1433362e+00	7.1932734e+00	7.1952903e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4294041e-05	6.9821935e+00	7.1130056e+00	7.1626733e+00	7.1646843e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4459725e-05	6.9525827e+00	7.0827743e+00	7.1321736e+00	7.1341956e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4627329e-05	6.9230727e+00	7.0526464e+00	7.1017786e+00	7.1038247e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4796876e-05	6.8936673e+00	7.0226260e+00	7.0714922e+00	7.0735720e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4968388e-05	6.8643703e+00	6.9927167e+00	7.0413182e+00	7.0434378e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5141888e-05	6.8351852e+00	6.9629223e+00	7.0112603e+00	7.0134227e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5317399e-05	6.8061153e+00	6.9332460e+00	6.9813219e+00	6.9835270e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5494944e-05	6.7772865e+00	6.9038152e+00	6.9516313e+00	6.9537511e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5674548e-05	6.7486474e+00	6.8745778e+00	6.9221362e+00	6.9240955e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5856233e-05	6.7200854e+00	6.8454203e+00	6.8927219e+00	6.8945605e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6040024e-05	6.6916053e+00	6.8163474e+00	6.8633932e+00	6.8651466e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6225946e-05	6.6632119e+00	6.7873641e+00	6.8341550e+00	6.8358541e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6414023e-05	6.6349098e+00	6.7584750e+00	6.8050120e+00	6.8066836e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6604279e-05	6.6067035e+00	6.7296847e+00	6.7759689e+00	6.7776353e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6796741e-05	6.5785976e+00	6.7009977e+00	6.7470301e+00	6.7487098e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6991434e-05	6.5505963e+00	6.6724185e+00	6.7182003e+00	6.7199074e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7188383e-05	6.5227041e+00	6.6439514e+00	6.6894836e+00	6.6912285e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7387616e-05	6.4949249e+00	6.6156005e+00	6.6608844e+00	6.6626735e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7589157e-05	6.4672628e+00	6.5873700e+00	6.6324067e+00	6.6342430e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7793035e-05	6.4397268e+00	6.5592691e+00	6.6040599e+00	6.6059372e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7999276e-05	6.4124021e+00	6.5313897e+00	6.5759379e+00	6.5777565e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8207907e-05	6.3851851e+00	6.5036195e+00	6.5479259e+00	6.5497015e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8418957e-05	6.3580801e+00	6.4759630e+00	6.5200284e+00	6.5217725e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8632453e-05	6.3310912e+00	6.4484243e+00	6.4922495e+00	6.4939699e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8848424e-05	6.3042224e+00	6.4210076e+00	6.4645934e+00	6.4662941e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9066898e-05	6.2774775e+00	6.3937167e+00	6.4370640e+00	6.4387456e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9287904e-05	6.2508603e+00	6.3665553e+00	6.4096650e+00	6.4113248e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9511472e-05	6.2243742e+00	6.3395271e+00	6.3824002e+00	6.3840320e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9737632e-05	6.1980225e+00	6.3126354e+00	6.3552728e+00	6.3568676e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9966413e-05	6.1718084e+00	6.2858833e+00	6.3282860e+00	6.3298322e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0197845e-05	6.1457347e+00	6.2592737e+00	6.3014427e+00	6.3029397e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0431961e-05	6.1198039e+00	6.2328092e+00	6.2747457e+00	6.2762123e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0668789e-05	6.0941351e+00	6.2066122e+00	6.2483182e+00	6.2496481e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0908364e-05	6.0686698e+00	6.1806226e+00	6.2220998e+00	6.2232448e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1150714e-05	6.0433111e+00	6.1547406e+00	6.1959897e+00	6.1970000e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1395875e-05	6.0180624e+00	6.1289697e+00	6.1699914e+00	6.1709116e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1643876e-05	5.9929272e+00	6.1033134e+00	6.1441085e+00	6.1449770e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1894753e-05	5.9679086e+00	6.0777749e+00	6.1183442e+00	6.1191941e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2148537e-05	5.9430096e+00	6.0523574e+00	6.0927017e+00	6.0935605e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2405263e-05	5.9182330e+00	6.0270636e+00	6.0671839e+00	6.0680740e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2664965e-05	5.8935815e+00	6.0018963e+00	6.0417934e+00	6.0427321e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2927677e-05	5.8690574e+00	5.9768579e+00	6.0165327e+00	6.0175326e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3193434e-05	5.8446628e+00	5.9519506e+00	5.9914040e+00	5.9924731e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3462271e-05	5.8203994e+00	5.9271761e+00	5.9664092e+00	5.9675514e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3734225e-05	5.7962891e+00	5.9025565e+00	5.9415704e+00	5.9427651e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4009331e-05	5.7725316e+00	5.8782940e+00	5.9170913e+00	5.9181120e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4287625e-05	5.7488555e+00	5.8541142e+00	5.8926954e+00	5.8935897e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4569145e-05	5.7252640e+00	5.8300200e+00	5.8683860e+00	5.8691958e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4853929e-05	5.7017599e+00	5.8060145e+00	5.8441659e+00	5.8449282e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5142013e-05	5.6783460e+00	5.7821005e+00	5.8200381e+00	5.8207844e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5433437e-05	5.6550249e+00	5.7582806e+00	5.7960052e+00	5.7967622e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5728239e-05	5.6317990e+00	5.7345573e+00	5.7720698e+00	5.7728592e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6026457e-05	5.6086705e+00	5.7109329e+00	5.7482341e+00	5.7490731e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6328133e-05	5.5856414e+00	5.6874094e+00	5.7245004e+00	5.7254017e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6633305e-05	5.5627135e+00	5.6639888e+00	5.7008703e+00	5.7018425e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6942014e-05	5.5398884e+00	5.6406727e+00	5.6773457e+00	5.6783934e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7254302e-05	5.5171674e+00	5.6174622e+00	5.6539278e+00	5.6550519e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7570209e-05	5.4946986e+00	5.5945101e+00	5.6307701e+00	5.6318157e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7889778e-05	5.4723966e+00	5.5717283e+00	5.6077840e+00	5.6086827e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8213051e-05	5.4501494e+00	5.5490017e+00	5.5848538e+00	5.5856503e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8540072e-05	5.4279597e+00	5.5263329e+00	5.5619824e+00	5.5627164e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8870883e-05	5.4058300e+00	5.5037248e+00	5.5391723e+00	5.5398786e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9205528e-05	5.3837628e+00	5.4811798e+00	5.5164262e+00	5.5171345e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9544052e-05	5.3617605e+00	5.4587004e+00	5.4937466e+00	5.4944820e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9886500e-05	5.3398252e+00	5.4362890e+00	5.4711359e+00	5.4719186e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0232918e-05	5.3179589e+00	5.4139477e+00	5.4485962e+00	5.4494421e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0583351e-05	5.2961636e+00	5.3916785e+00	5.4261295e+00	5.4270501e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0937845e-05	5.2744410e+00	5.3694832e+00	5.4037377e+00	5.4047403e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1296449e-05	5.2527924e+00	5.3473634e+00	5.3814224e+00	5.3825104e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1659209e-05	5.2312582e+00	5.3253584e+00	5.3592230e+00	5.3603581e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2026175e-05	5.2101065e+00	5.3037294e+00	5.3374017e+00	5.3382812e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2397393e-05	5.1889547e+00	5.2821042e+00	5.3155849e+00	5.3162771e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2772915e-05	5.1678070e+00	5.2604870e+00	5.2937770e+00	5.2943438e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3152789e-05	5.1466678e+00	5.2388824e+00	5.2719824e+00	5.2724788e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3537066e-05	5.1255415e+00	5.2172947e+00	5.2502057e+00	5.2506798e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3925798e-05	5.1044328e+00	5.1957286e+00	5.2284515e+00	5.2289445e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4319035e-05	5.0833463e+00	5.1741887e+00	5.2067245e+00	5.2072706e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4716831e-05	5.0622867e+00	5.1526799e+00	5.1850295e+00	5.1856558e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5119237e-05	5.0412590e+00	5.1312070e+00	5.1633713e+00	5.1640978e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5526308e-05	5.0202682e+00	5.1097749e+00	5.1417549e+00	5.1425943e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5938097e-05	4.9993192e+00	5.0883888e+00	5.1201854e+00	5.1211429e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6354659e-05	4.9784173e+00	5.0670536e+00	5.0986679e+00	5.0997413e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6776049e-05	4.9574156e+00	5.0456310e+00	5.0770655e+00	5.0783872e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7202324e-05	4.9364182e+00	5.0242195e+00	5.0554758e+00	5.0570784e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7633540e-05	4.9155350e+00	5.0029230e+00	5.0340016e+00	5.0358124e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8069755e-05	4.8947688e+00	4.9817444e+00	5.0126459e+00	5.0145871e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8511025e-05	4.8741224e+00	4.9606867e+00	4.9914115e+00	4.9933999e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8957410e-05	4.8535985e+00	4.9397524e+00	4.9703011e+00	4.9722488e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9408969e-05	4.8331994e+00	4.9189439e+00	4.9493171e+00	4.9511313e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9865763e-05	4.8129273e+00	4.8982634e+00	4.9284619e+00	4.9300451e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0327851e-05	4.7927841e+00	4.8777129e+00	4.9077372e+00	4.9090299e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0795295e-05	4.7727716e+00	4.8572942e+00	4.8871450e+00	4.8882000e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1268158e-05	4.7528911e+00	4.8370087e+00	4.8666866e+00	4.8675567e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1746501e-05	4.7331439e+00	4.8168576e+00	4.8463634e+00	4.8470940e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2230389e-05	4.7135592e+00	4.7968713e+00	4.8262059e+00	4.8268062e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2719886e-05	4.6942825e+00	4.7772012e+00	4.8063663e+00	4.8066874e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3215056e-05	4.6750950e+00	4.7576196e+00	4.7866157e+00	4.7867317e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3715966e-05	4.6559986e+00	4.7381285e+00	4.7669563e+00	4.7669331e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4222683e-05	4.6369953e+00	4.7187299e+00	4.7473898e+00	4.7472859e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4735272e-05	4.6180865e+00	4.6994254e+00	4.7279180e+00	4.7277842e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5253803e-05	4.5992737e+00	4.6802165e+00	4.7085425e+00	4.7084221e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5778345e-05	4.5805580e+00	4.6611046e+00	4.6892645e+00	4.6891937e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6308966e-05	4.5619405e+00	4.6420906e+00	4.6700851e+00	4.6700931e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6845738e-05	4.5434217e+00	4.6231753e+00	4.6510051e+00	4.6511145e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7388732e-05	4.5250021e+00	4.6043592e+00	4.6320250e+00	4.6322521e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7938020e-05	4.5066817e+00	4.5856426e+00	4.6131451e+00	4.6134998e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8493674e-05	4.4884604e+00	4.5670253e+00	4.5943653e+00	4.5948519e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9055769e-05	4.4706124e+00	4.5487764e+00	4.5759552e+00	4.5763025e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9624380e-05	4.4529429e+00	4.5307049e+00	4.5577233e+00	4.5578457e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0199581e-05	4.4352810e+00	4.5126434e+00	4.5395021e+00	4.5394757e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0781449e-05	4.4176296e+00	4.4945949e+00	4.5212945e+00	4.5211865e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1370062e-05	4.3999916e+00	4.4765623e+00	4.5031037e+00	4.5029723e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1965498e-05	4.3823700e+00	4.4585487e+00	4.4849325e+00	4.4848273e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2567835e-05	4.3647677e+00	4.4405570e+00	4.4667840e+00	4.4667454e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3177155e-05	4.3471878e+00	4.4225903e+00	4.4486612e+00	4.4487210e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3793536e-05	4.3296331e+00	4.4046515e+00	4.4305671e+00	4.4307481e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4417063e-05	4.3121068e+00	4.3867436e+00	4.4125048e+00	4.4128208e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5047817e-05	4.2946118e+00	4.3688697e+00	4.3944773e+00	4.3949332e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5685881e-05	4.2771511e+00	4.3510327e+00	4.3764876e+00	4.3770796e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6331342e-05	4.2597187e+00	4.3332283e+00	4.3585315e+00	4.3592539e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6984284e-05	4.2422828e+00	4.3154303e+00	4.3405840e+00	4.3414504e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.7644795e-05	4.2249022e+00	4.2976882e+00	4.3226929e+00	4.3236632e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8312962e-05	4.2075792e+00	4.2800044e+00	4.3048606e+00	4.3058863e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8988873e-05	4.1903161e+00	4.2623812e+00	4.2870896e+00	4.2881140e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.9672619e-05	4.1731152e+00	4.2448210e+00	4.2693821e+00	4.2703403e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.0364291e-05	4.1559785e+00	4.2273260e+00	4.2517403e+00	4.2525748e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.1063979e-05	4.1389081e+00	4.2098981e+00	4.2341664e+00	4.2348966e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.1771778e-05	4.1219058e+00	4.1925393e+00	4.2166622e+00	4.2173161e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.2487781e-05	4.1049734e+00	4.1752516e+00	4.1992297e+00	4.1998310e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.3212084e-05	4.0881125e+00	4.1580364e+00	4.1818705e+00	4.1824392e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.3944781e-05	4.0713246e+00	4.1408955e+00	4.1645861e+00	4.1651385e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.4685972e-05	4.0546110e+00	4.1238301e+00	4.1473780e+00	4.1479269e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.5435753e-05	4.0381158e+00	4.1069832e+00	4.1303899e+00	4.1308021e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.6194226e-05	4.0217313e+00	4.0902482e+00	4.1135145e+00	4.1137619e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.6961490e-05	4.0053793e+00	4.0735476e+00	4.0966741e+00	4.0968043e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.7737647e-05	3.9890628e+00	4.0568842e+00	4.0798714e+00	4.0799270e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.8522801e-05	3.9727845e+00	4.0402609e+00	4.0631094e+00	4.0631280e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.9317056e-05	3.9565472e+00	4.0236805e+00	4.0463910e+00	4.0464050e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.0120517e-05	3.9403537e+00	4.0071458e+00	4.0297188e+00	4.0297559e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.0933291e-05	3.9242067e+00	3.9906596e+00	4.0130958e+00	4.0131785e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.1755486e-05	3.9081091e+00	3.9742247e+00	3.9965248e+00	3.9966707e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.2587212e-05	3.8920633e+00	3.9578438e+00	3.9800084e+00	3.9802303e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.3428577e-05	3.8760723e+00	3.9415195e+00	3.9635493e+00	3.9638552e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.4279695e-05	3.8601385e+00	3.9252545e+00	3.9471502e+00	3.9475433e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.5140679e-05	3.8442640e+00	3.9090518e+00	3.9308142e+00	3.9312922e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.6011642e-05	3.8284496e+00	3.8929148e+00	3.9145459e+00	3.9151000e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.6892701e-05	3.8127007e+00	3.8768442e+00	3.8983444e+00	3.8989644e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.7783972e-05	3.7970195e+00	3.8608423e+00	3.8822120e+00	3.8828833e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.8685574e-05	3.7814083e+00	3.8449114e+00	3.8661511e+00	3.8668546e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.9597627e-05	3.7658692e+00	3.8290538e+00	3.8501638e+00	3.8508760e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.0520251e-05	3.7504043e+00	3.8132715e+00	3.8342524e+00	3.8349475e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.1453569e-05	3.7350156e+00	3.7975664e+00	3.8184187e+00	3.8190793e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.2397706e-05	3.7197049e+00	3.7819405e+00	3.8026646e+00	3.8032762e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.3352786e-05	3.7044738e+00	3.7663954e+00	3.7869919e+00	3.7875421e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.4318937e-05	3.6893240e+00	3.7509326e+00	3.7714022e+00	3.7718807e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.5296286e-05	3.6742568e+00	3.7355536e+00	3.7558967e+00	3.7562960e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.6284964e-05	3.6592735e+00	3.7202597e+00	3.7404769e+00	3.7407916e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.7285102e-05	3.6444408e+00	3.7051223e+00	3.7252150e+00	3.7253715e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.8296833e-05	3.6297064e+00	3.6900853e+00	3.7100542e+00	3.7100395e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.9320290e-05	3.6150386e+00	3.6751147e+00	3.6949601e+00	3.6947993e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.0355611e-05	3.6004389e+00	3.6602119e+00	3.6799343e+00	3.6796549e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.1402932e-05	3.5859087e+00	3.6453783e+00	3.6649781e+00	3.6646099e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.2462393e-05	3.5714489e+00	3.6306151e+00	3.6500928e+00	3.6496683e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.3534134e-05	3.5570607e+00	3.6159233e+00	3.6352794e+00	3.6348338e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.4618297e-05	3.5427449e+00	3.6013040e+00	3.6205389e+00	3.6201102e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.5715028e-05	3.5285021e+00	3.5867577e+00	3.6058719e+00	3.6055015e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.6824470e-05	3.5143327e+00	3.5722849e+00	3.5912789e+00	3.5910114e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.7946773e-05	3.5002369e+00	3.5578860e+00	3.5767604e+00	3.5766436e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.9082084e-05	3.4862147e+00	3.5435610e+00	3.5623163e+00	3.5624022e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0023055e-04	3.4723255e+00	3.5293686e+00	3.5480055e+00	3.5482886e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0139234e-04	3.4587104e+00	3.5154488e+00	3.5339684e+00	3.5342338e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0256759e-04	3.4451077e+00	3.5015426e+00	3.5199452e+00	3.5202038e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0375646e-04	3.4315192e+00	3.4876516e+00	3.5059378e+00	3.5061991e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0495911e-04	3.4179467e+00	3.4737778e+00	3.4919480e+00	3.4922202e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0617570e-04	3.4043920e+00	3.4599229e+00	3.4779778e+00	3.4782678e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0740639e-04	3.3908568e+00	3.4460887e+00	3.4640288e+00	3.4643422e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0865135e-04	3.3773428e+00	3.4322771e+00	3.4501029e+00	3.4504441e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0991074e-04	3.3638516e+00	3.4184896e+00	3.4362017e+00	3.4365740e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1118473e-04	3.3503849e+00	3.4047280e+00	3.4223270e+00	3.4227324e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1247348e-04	3.3369443e+00	3.3909938e+00	3.4084803e+00	3.4089199e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1377717e-04	3.3235313e+00	3.3772886e+00	3.3946633e+00	3.3951370e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1509598e-04	3.3101473e+00	3.3636139e+00	3.3808774e+00	3.3813843e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1643007e-04	3.2968406e+00	3.3500195e+00	3.3671732e+00	3.3676622e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1777962e-04	3.2835724e+00	3.3364655e+00	3.3535101e+00	3.3539714e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1914481e-04	3.2703236e+00	3.3229319e+00	3.3398679e+00	3.3403124e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2052583e-04	3.2570960e+00	3.3094207e+00	3.3262485e+00	3.3266856e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2192286e-04	3.2438915e+00	3.2959337e+00	3.3126539e+00	3.3130917e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2333608e-04	3.2307119e+00	3.2824728e+00	3.2990858e+00	3.2995312e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2476568e-04	3.2175589e+00	3.2690398e+00	3.2855462e+00	3.2860046e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2621185e-04	3.2044343e+00	3.2556366e+00	3.2720368e+00	3.2725124e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2767479e-04	3.1913398e+00	3.2422647e+00	3.2585594e+00	3.2590553e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2915468e-04	3.1782770e+00	3.2289259e+00	3.2451156e+00	3.2456337e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3065172e-04	3.1652474e+00	3.2156218e+00	3.2317072e+00	3.2322482e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3216612e-04	3.1522527e+00	3.2023540e+00	3.2183355e+00	3.2188993e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3369807e-04	3.1393105e+00	3.1891406e+00	3.2050192e+00	3.2055876e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3524778e-04	3.1264527e+00	3.1760147e+00	3.1917915e+00	3.1923135e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3681545e-04	3.1136194e+00	3.1629143e+00	3.1785898e+00	3.1790777e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3840129e-04	3.1008125e+00	3.1498415e+00	3.1654160e+00	3.1658806e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4000552e-04	3.0880340e+00	3.1367981e+00	3.1522722e+00	3.1527229e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4162834e-04	3.0752857e+00	3.1237860e+00	3.1391601e+00	3.1396050e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4326996e-04	3.0625694e+00	3.1108072e+00	3.1260818e+00	3.1265275e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4493062e-04	3.0498870e+00	3.0978636e+00	3.1130391e+00	3.1134910e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4661053e-04	3.0372401e+00	3.0849567e+00	3.1000338e+00	3.1004959e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4830990e-04	3.0246306e+00	3.0720885e+00	3.0870675e+00	3.0875428e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5002898e-04	3.0120600e+00	3.0592606e+00	3.0741421e+00	3.0746322e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5176798e-04	2.9995300e+00	3.0464746e+00	3.0612592e+00	3.0617647e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5352714e-04	2.9870421e+00	3.0337322e+00	3.0484203e+00	3.0489409e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5530669e-04	2.9746475e+00	3.0210857e+00	3.0356787e+00	3.0361612e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5710686e-04	2.9623029e+00	3.0084908e+00	3.0229892e+00	3.0234262e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5892790e-04	2.9499905e+00	2.9959292e+00	3.0103334e+00	3.0107365e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6077005e-04	2.9377124e+00	2.9834029e+00	2.9977134e+00	2.9980925e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6263356e-04	2.9254703e+00	2.9709139e+00	2.9851310e+00	2.9854949e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6451866e-04	2.9132662e+00	2.9584640e+00	2.9725881e+00	2.9729441e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6642561e-04	2.9011018e+00	2.9460550e+00	2.9600866e+00	2.9604406e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6835467e-04	2.8889790e+00	2.9336888e+00	2.9476283e+00	2.9479852e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7030608e-04	2.8768995e+00	2.9213672e+00	2.9352150e+00	2.9355782e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7228012e-04	2.8648649e+00	2.9090917e+00	2.9228484e+00	2.9232202e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7427704e-04	2.8528768e+00	2.8968641e+00	2.9105301e+00	2.9109117e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7629710e-04	2.8409369e+00	2.8846859e+00	2.8982617e+00	2.8986534e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7834058e-04	2.8290599e+00	2.8725727e+00	2.8860591e+00	2.8864457e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8040774e-04	2.8172672e+00	2.8605471e+00	2.8739451e+00	2.8742891e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8249886e-04	2.8055159e+00	2.8485636e+00	2.8618736e+00	2.8621842e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8461423e-04	2.7938077e+00	2.8366239e+00	2.8498462e+00	2.8501316e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8675411e-04	2.7821443e+00	2.8247298e+00	2.8378647e+00	2.8381318e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8891880e-04	2.7705273e+00	2.8128828e+00	2.8259307e+00	2.8261853e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9110857e-04	2.7589583e+00	2.8010846e+00	2.8140458e+00	2.8142926e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9332373e-04	2.7474387e+00	2.7893365e+00	2.8022115e+00	2.8024544e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9556457e-04	2.7359699e+00	2.7776401e+00	2.7904292e+00	2.7906710e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9783138e-04	2.7245531e+00	2.7659966e+00	2.7787003e+00	2.7789432e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0012446e-04	2.7131897e+00	2.7544073e+00	2.7670260e+00	2.7672714e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0244412e-04	2.7018806e+00	2.7428733e+00	2.7554073e+00	2.7556587e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0479067e-04	2.6906270e+00	2.7313956e+00	2.7438455e+00	2.7441067e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0716442e-04	2.6795003e+00	2.7200475e+00	2.7324141e+00	2.7326147e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0956569e-04	2.6684350e+00	2.7087617e+00	2.7210457e+00	2.7211818e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1199478e-04	2.6574080e+00	2.6975148e+00	2.7097164e+00	2.7098073e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1445204e-04	2.6464209e+00	2.6863084e+00	2.6984279e+00	2.6984904e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1693777e-04	2.6354751e+00	2.6751437e+00	2.6871815e+00	2.6872303e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1945232e-04	2.6245718e+00	2.6640223e+00	2.6759787e+00	2.6760262e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2199601e-04	2.6137124e+00	2.6529454e+00	2.6648208e+00	2.6648773e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2456919e-04	2.6028981e+00	2.6419142e+00	2.6537089e+00	2.6537829e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2717220e-04	2.5921299e+00	2.6309298e+00	2.6426443e+00	2.6427420e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2980537e-04	2.5814089e+00	2.6199933e+00	2.6316280e+00	2.6317540e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3246907e-04	2.5707360e+00	2.6091057e+00	2.6206609e+00	2.6208181e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3516364e-04	2.5601120e+00	2.5982677e+00	2.6097439e+00	2.6099334e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3788945e-04	2.5495660e+00	2.5875089e+00	2.5989067e+00	2.5990991e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4064685e-04	2.5391314e+00	2.5768632e+00	2.5881833e+00	2.5883146e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4343621e-04	2.5287265e+00	2.5662478e+00	2.5774906e+00	2.5775789e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4625791e-04	2.5183527e+00	2.5556639e+00	2.5668298e+00	2.5668913e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4911231e-04	2.5080111e+00	2.5451130e+00	2.5562022e+00	2.5562510e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5199979e-04	2.4977031e+00	2.5345962e+00	2.5456091e+00	2.5456572e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5492075e-04	2.4874297e+00	2.5241146e+00	2.5350516e+00	2.5351091e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5787556e-04	2.4771919e+00	2.5136694e+00	2.5245308e+00	2.5246060e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6086462e-04	2.4669909e+00	2.5032616e+00	2.5140477e+00	2.5141470e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6388833e-04	2.4568273e+00	2.4928921e+00	2.5036033e+00	2.5037313e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6694709e-04	2.4467022e+00	2.4825617e+00	2.4931984e+00	2.4933582e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7004130e-04	2.4366161e+00	2.4722711e+00	2.4828338e+00	2.4830269e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7317138e-04	2.4265697e+00	2.4620211e+00	2.4725101e+00	2.4727365e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7633773e-04	2.4166398e+00	2.4518905e+00	2.4623067e+00	2.4624863e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7954079e-04	2.4067522e+00	2.4418032e+00	2.4521471e+00	2.4522755e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8278098e-04	2.3968855e+00	2.4317370e+00	2.4420088e+00	2.4421033e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8605872e-04	2.3870406e+00	2.4216930e+00	2.4318931e+00	2.4319689e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8937446e-04	2.3772189e+00	2.4116724e+00	2.4218012e+00	2.4218715e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9272862e-04	2.3674213e+00	2.4016765e+00	2.4117342e+00	2.4118104e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9612167e-04	2.3576489e+00	2.3917061e+00	2.4016932e+00	2.4017847e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9955405e-04	2.3479027e+00	2.3817625e+00	2.3916794e+00	2.3917936e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0302621e-04	2.3381836e+00	2.3718465e+00	2.3816935e+00	2.3818363e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0653862e-04	2.3284925e+00	2.3619591e+00	2.3717366e+00	2.3719122e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1009174e-04	2.3188301e+00	2.3521010e+00	2.3618095e+00	2.3620203e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1368604e-04	2.3091972e+00	2.3422731e+00	2.3519129e+00	2.3521598e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1732201e-04	2.2996383e+00	2.3325189e+00	2.3420907e+00	2.3423301e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2100012e-04	2.2901927e+00	2.3228770e+00	2.3323813e+00	2.3325303e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2472087e-04	2.2807487e+00	2.3132380e+00	2.3226753e+00	2.3227595e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2848474e-04	2.2713078e+00	2.3036039e+00	2.3129744e+00	2.3130171e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3229224e-04	2.2618720e+00	2.2939764e+00	2.3032806e+00	2.3033022e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3614387e-04	2.2524430e+00	2.2843573e+00	2.2935956e+00	2.2936140e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4004015e-04	2.2430228e+00	2.2747487e+00	2.2839214e+00	2.2839518e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4398159e-04	2.2336132e+00	2.2651523e+00	2.2742598e+00	2.2743147e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4796872e-04	2.2242162e+00	2.2555702e+00	2.2646128e+00	2.2647020e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5200206e-04	2.2148338e+00	2.2460042e+00	2.2549824e+00	2.2551128e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5608215e-04	2.2054679e+00	2.2364564e+00	2.2453706e+00	2.2455464e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6020953e-04	2.1961205e+00	2.2269288e+00	2.2357794e+00	2.2360020e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6438476e-04	2.1867938e+00	2.2174234e+00	2.2262108e+00	2.2264788e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6860838e-04	2.1774272e+00	2.2078838e+00	2.2166092e+00	2.2169760e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7288096e-04	2.1680861e+00	2.1983713e+00	2.2070350e+00	2.2074928e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7720306e-04	2.1587879e+00	2.1889021e+00	2.1975044e+00	2.1980284e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8157526e-04	2.1495339e+00	2.1794776e+00	2.1880188e+00	2.1885821e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8599814e-04	2.1403253e+00	2.1700990e+00	2.1785793e+00	2.1791530e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9047228e-04	2.1311632e+00	2.1607676e+00	2.1691872e+00	2.1697403e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9499828e-04	2.1220489e+00	2.1514844e+00	2.1598437e+00	2.1603433e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9957675e-04	2.1129832e+00	2.1422505e+00	2.1505496e+00	2.1509612e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0420829e-04	2.1039671e+00	2.1330668e+00	2.1413060e+00	2.1416178e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0889350e-04	2.0950015e+00	2.1239341e+00	2.1321138e+00	2.1323468e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1363303e-04	2.0860871e+00	2.1148531e+00	2.1229736e+00	2.1231463e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1842749e-04	2.0772244e+00	2.1058246e+00	2.1138861e+00	2.1140143e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2327753e-04	2.0684432e+00	2.0968793e+00	2.1048823e+00	2.1049490e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2818378e-04	2.0597631e+00	2.0880376e+00	2.0959827e+00	2.0959482e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3314690e-04	2.0511176e+00	2.0792305e+00	2.0871179e+00	2.0870101e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3816755e-04	2.0425078e+00	2.0704591e+00	2.0782890e+00	2.0781325e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4324640e-04	2.0339347e+00	2.0617242e+00	2.0694969e+00	2.0693136e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4838411e-04	2.0253989e+00	2.0530268e+00	2.0607426e+00	2.0605514e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5358138e-04	2.0169015e+00	2.0443677e+00	2.0520268e+00	2.0518438e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5883889e-04	2.0084429e+00	2.0357477e+00	2.0433503e+00	2.0431889e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6415734e-04	2.0000239e+00	2.0271673e+00	2.0347137e+00	2.0345846e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6953743e-04	1.9916449e+00	2.0186271e+00	2.0261177e+00	2.0260291e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7497989e-04	1.9833064e+00	2.0101276e+00	2.0175626e+00	2.0175203e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8048543e-04	1.9750085e+00	2.0016690e+00	2.0090488e+00	2.0090562e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8605478e-04	1.9667516e+00	1.9932517e+00	2.0005765e+00	2.0006349e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9168869e-04	1.9586659e+00	1.9850033e+00	1.9922737e+00	1.9922543e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9738791e-04	1.9506152e+00	1.9767906e+00	1.9840069e+00	1.9839125e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0315318e-04	1.9425728e+00	1.9685871e+00	1.9757497e+00	1.9756075e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0898528e-04	1.9345400e+00	1.9603944e+00	1.9675034e+00	1.9673373e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1488498e-04	1.9265181e+00	1.9522138e+00	1.9592695e+00	1.9590999e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2085307e-04	1.9185084e+00	1.9440466e+00	1.9510494e+00	1.9508933e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2689033e-04	1.9105124e+00	1.9358941e+00	1.9428443e+00	1.9427156e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3299757e-04	1.9025313e+00	1.9277577e+00	1.9346556e+00	1.9345647e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3917560e-04	1.8945665e+00	1.9196389e+00	1.9264847e+00	1.9264387e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4542524e-04	1.8866193e+00	1.9115388e+00	1.9183329e+00	1.9183356e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5174732e-04	1.8786911e+00	1.9034588e+00	1.9102016e+00	1.9102534e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5814268e-04	1.8707832e+00	1.8954003e+00	1.9020920e+00	1.9021901e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6461216e-04	1.8628863e+00	1.8873558e+00	1.8939970e+00	1.8941437e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.7115664e-04	1.8549969e+00	1.8793226e+00	1.8859140e+00	1.8861123e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.7777698e-04	1.8471378e+00	1.8713197e+00	1.8778616e+00	1.8780938e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8447405e-04	1.8393099e+00	1.8633481e+00	1.8698406e+00	1.8700862e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.9124875e-04	1.8315141e+00	1.8554088e+00	1.8618522e+00	1.8620877e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.9810197e-04	1.8237513e+00	1.8475026e+00	1.8538971e+00	1.8540961e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.0503463e-04	1.8160223e+00	1.8396304e+00	1.8459763e+00	1.8461221e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.1204765e-04	1.8083278e+00	1.8317929e+00	1.8380903e+00	1.8381971e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.1914196e-04	1.8006683e+00	1.8239908e+00	1.8302400e+00	1.8303214e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.2631849e-04	1.7930446e+00	1.8162246e+00	1.8224259e+00	1.8224935e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.3357822e-04	1.7854570e+00	1.8084949e+00	1.8146485e+00	1.8147117e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.4092209e-04	1.7779059e+00	1.8008021e+00	1.8069083e+00	1.8069747e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.4835108e-04	1.7703916e+00	1.7931464e+00	1.7992055e+00	1.7992807e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.5586618e-04	1.7630266e+00	1.7856392e+00	1.7916517e+00	1.7916283e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.6346839e-04	1.7556901e+00	1.7781610e+00	1.7841272e+00	1.7840160e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.7115872e-04	1.7483635e+00	1.7706935e+00	1.7766136e+00	1.7764422e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.7893819e-04	1.7410479e+00	1.7632379e+00	1.7691121e+00	1.7689053e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.8680784e-04	1.7337446e+00	1.7557955e+00	1.7616241e+00	1.7614038e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.9476870e-04	1.7264550e+00	1.7483676e+00	1.7541509e+00	1.7539362e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.0282183e-04	1.7191802e+00	1.7409554e+00	1.7466936e+00	1.7465009e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.1096831e-04	1.7119216e+00	1.7335602e+00	1.7392537e+00	1.7390964e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.1920922e-04	1.7046804e+00	1.7261834e+00	1.7318324e+00	1.7317211e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.2754564e-04	1.6974578e+00	1.7188262e+00	1.7244309e+00	1.7243736e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.3597870e-04	1.6902551e+00	1.7114898e+00	1.7170506e+00	1.7170522e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.4450950e-04	1.6830736e+00	1.7041755e+00	1.7096927e+00	1.7097554e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.5313919e-04	1.6759147e+00	1.6968852e+00	1.7023592e+00	1.7024816e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.6186890e-04	1.6687797e+00	1.6896202e+00	1.6950517e+00	1.6952294e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.7069980e-04	1.6616693e+00	1.6823807e+00	1.6877698e+00	1.6879972e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.7963306e-04	1.6545848e+00	1.6751678e+00	1.6805147e+00	1.6807834e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.8866987e-04	1.6475274e+00	1.6679826e+00	1.6732875e+00	1.6735866e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.9781142e-04	1.6404981e+00	1.6608263e+00	1.6660895e+00	1.6664050e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.0705894e-04	1.6334980e+00	1.6537001e+00	1.6589217e+00	1.6592373e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.1641364e-04	1.6265284e+00	1.6466050e+00	1.6517852e+00	1.6520846e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.2587677e-04	1.6195901e+00	1.6395421e+00	1.6446811e+00	1.6449500e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.3544959e-04	1.6126843e+00	1.6325123e+00	1.6376104e+00	1.6378370e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.4513338e-04	1.6058119e+00	1.6255167e+00	1.6305741e+00	1.6307488e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.5492940e-04	1.5989737e+00	1.6185561e+00	1.6235730e+00	1.6236889e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.6483898e-04	1.5921707e+00	1.6116314e+00	1.6166081e+00	1.6166606e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.7486341e-04	1.5854057e+00	1.6047492e+00	1.6096864e+00	1.6096672e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.8500405e-04	1.5786772e+00	1.5979038e+00	1.6028017e+00	1.6027120e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.9526222e-04	1.5719856e+00	1.5910952e+00	1.5959539e+00	1.5957984e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.0563929e-04	1.5653316e+00	1.5843239e+00	1.5891435e+00	1.5889298e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.1613665e-04	1.5587158e+00	1.5775906e+00	1.5823713e+00	1.5821094e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.2675568e-04	1.5521386e+00	1.5708957e+00	1.5756377e+00	1.5753407e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.3749780e-04	1.5456004e+00	1.5642397e+00	1.5689432e+00	1.5686270e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.4836444e-04	1.5391015e+00	1.5576230e+00	1.5622880e+00	1.5619715e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.5935703e-04	1.5326421e+00	1.5510457e+00	1.5556725e+00	1.5553777e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.7047703e-04	1.5262224e+00	1.5445079e+00	1.5490968e+00	1.5488489e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.8172593e-04	1.5198423e+00	1.5380098e+00	1.5425609e+00	1.5423885e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.9310521e-04	1.5135016e+00	1.5315511e+00	1.5360647e+00	1.5359997e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0046164e-03	1.5072615e+00	1.5251924e+00	1.5296686e+00	1.5296807e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0162610e-03	1.5011298e+00	1.5189413e+00	1.5233805e+00	1.5233855e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0280406e-03	1.4950053e+00	1.5126979e+00	1.5171002e+00	1.5171029e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0399567e-03	1.4888886e+00	1.5064629e+00	1.5108285e+00	1.5108332e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0520110e-03	1.4827808e+00	1.5002372e+00	1.5045665e+00	1.5045765e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0642049e-03	1.4766826e+00	1.4940218e+00	1.4983148e+00	1.4983333e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0765402e-03	1.4705948e+00	1.4878173e+00	1.4920743e+00	1.4921037e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0890185e-03	1.4645183e+00	1.4816247e+00	1.4858460e+00	1.4858881e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1016415e-03	1.4584538e+00	1.4754448e+00	1.4796305e+00	1.4796867e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1144107e-03	1.4524021e+00	1.4692782e+00	1.4734287e+00	1.4734999e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1273279e-03	1.4463639e+00	1.4631259e+00	1.4672413e+00	1.4673279e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1403949e-03	1.4403400e+00	1.4569885e+00	1.4610690e+00	1.4611710e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1536133e-03	1.4343311e+00	1.4508667e+00	1.4549127e+00	1.4550295e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1669850e-03	1.4283641e+00	1.4447884e+00	1.4488004e+00	1.4489037e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1805116e-03	1.4224099e+00	1.4387235e+00	1.4427017e+00	1.4427938e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1941951e-03	1.4164665e+00	1.4326698e+00	1.4366145e+00	1.4367002e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2080371e-03	1.4105346e+00	1.4266284e+00	1.4305396e+00	1.4306231e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2220396e-03	1.4046154e+00	1.4205999e+00	1.4244780e+00	1.4245628e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2362044e-03	1.3987094e+00	1.4145855e+00	1.4184305e+00	1.4185196e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2505333e-03	1.3928177e+00	1.4085858e+00	1.4123981e+00	1.4124939e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2650284e-03	1.3869411e+00	1.4026018e+00	1.4063815e+00	1.4064857e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2796915e-03	1.3810802e+00	1.3966342e+00	1.4003815e+00	1.4004955e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2945245e-03	1.3752360e+00	1.3906838e+00	1.3943990e+00	1.3945236e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3095295e-03	1.3694091e+00	1.3847515e+00	1.3884348e+00	1.3885702e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3247084e-03	1.3636003e+00	1.3788379e+00	1.3824895e+00	1.3826356e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3400632e-03	1.3578239e+00	1.3729577e+00	1.3765780e+00	1.3767201e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3555960e-03	1.3520806e+00	1.3671117e+00	1.3707011e+00	1.3708239e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3713089e-03	1.3463508e+00	1.3612797e+00	1.3648384e+00	1.3649474e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3872038e-03	1.3406355e+00	1.3554628e+00	1.3589908e+00	1.3590909e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4032831e-03	1.3349356e+00	1.3496618e+00	1.3531594e+00	1.3532546e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4195487e-03	1.3292520e+00	1.3438775e+00	1.3473450e+00	1.3474388e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4360028e-03	1.3235856e+00	1.3381110e+00	1.3415484e+00	1.3416438e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4526476e-03	1.3179372e+00	1.3323631e+00	1.3357706e+00	1.3358699e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4694854e-03	1.3123076e+00	1.3266346e+00	1.3300125e+00	1.3301174e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4865184e-03	1.3066977e+00	1.3209264e+00	1.3242748e+00	1.3243865e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5037488e-03	1.3011082e+00	1.3152392e+00	1.3185584e+00	1.3186775e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5211789e-03	1.2955399e+00	1.3095738e+00	1.3128640e+00	1.3129908e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5388110e-03	1.2899936e+00	1.3039310e+00	1.3071923e+00	1.3073266e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5566475e-03	1.2844972e+00	1.2983395e+00	1.3015725e+00	1.3016851e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5746908e-03	1.2790198e+00	1.2927674e+00	1.2959723e+00	1.2960668e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5929432e-03	1.2735602e+00	1.2872137e+00	1.2903905e+00	1.2904718e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6114072e-03	1.2681193e+00	1.2816792e+00	1.2848281e+00	1.2849005e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6300851e-03	1.2626980e+00	1.2761648e+00	1.2792860e+00	1.2793531e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6489796e-03	1.2572972e+00	1.2706714e+00	1.2737651e+00	1.2738299e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6680931e-03	1.2519178e+00	1.2651998e+00	1.2682662e+00	1.2683312e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6874282e-03	1.2465605e+00	1.2597510e+00	1.2627902e+00	1.2628573e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7069873e-03	1.2412262e+00	1.2543257e+00	1.2573379e+00	1.2574084e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7267732e-03	1.2359156e+00	1.2489248e+00	1.2519101e+00	1.2519850e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7467884e-03	1.2306296e+00	1.2435489e+00	1.2465076e+00	1.2465871e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7670356e-03	1.2253688e+00	1.2381988e+00	1.2411310e+00	1.2412152e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7875175e-03	1.2201450e+00	1.2328868e+00	1.2357929e+00	1.2358695e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8082368e-03	1.2149575e+00	1.2276123e+00	1.2304926e+00	1.2305503e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8291962e-03	1.2097921e+00	1.2223602e+00	1.2252148e+00	1.2252578e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8503986e-03	1.2046496e+00	1.2171314e+00	1.2199604e+00	1.2199924e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8718468e-03	1.1995308e+00	1.2119265e+00	1.2147301e+00	1.2147544e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8935436e-03	1.1944365e+00	1.2067464e+00	1.2095246e+00	1.2095440e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9154918e-03	1.1893673e+00	1.2015918e+00	1.2043449e+00	1.2043615e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9376945e-03	1.1843239e+00	1.1964633e+00	1.1991914e+00	1.1992073e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9601545e-03	1.1793070e+00	1.1913617e+00	1.1940649e+00	1.1940815e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9828748e-03	1.1743171e+00	1.1862874e+00	1.1889659e+00	1.1889844e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0058585e-03	1.1693548e+00	1.1812412e+00	1.1838950e+00	1.1839165e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0291087e-03	1.1644206e+00	1.1762234e+00	1.1788528e+00	1.1788791e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0526283e-03	1.1595149e+00	1.1712345e+00	1.1738397e+00	1.1738724e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0764205e-03	1.1546797e+00	1.1663173e+00	1.1688987e+00	1.1688959e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1004885e-03	1.1498662e+00	1.1614220e+00	1.1639796e+00	1.1639493e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1248355e-03	1.1450730e+00	1.1565473e+00	1.1590813e+00	1.1590323e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1494646e-03	1.1403010e+00	1.1516940e+00	1.1542045e+00	1.1541445e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1743793e-03	1.1355507e+00	1.1468627e+00	1.1493498e+00	1.1492854e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1995828e-03	1.1308228e+00	1.1420540e+00	1.1445179e+00	1.1444547e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2250784e-03	1.1261179e+00	1.1372686e+00	1.1397094e+00	1.1396521e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2508695e-03	1.1214365e+00	1.1325069e+00	1.1349247e+00	1.1348771e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2769595e-03	1.1167791e+00	1.1277696e+00	1.1301646e+00	1.1301293e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3033520e-03	1.1121461e+00	1.1230571e+00	1.1254293e+00	1.1254085e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3300504e-03	1.1075380e+00	1.1183697e+00	1.1207194e+00	1.1207141e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3570582e-03	1.1029552e+00	1.1137079e+00	1.1160352e+00	1.1160459e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3843791e-03	1.0984204e+00	1.1090947e+00	1.1113999e+00	1.1114034e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4120167e-03	1.0939289e+00	1.1045253e+00	1.1068086e+00	1.1067863e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4399746e-03	1.0894536e+00	1.0999725e+00	1.1022340e+00	1.1021943e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4682566e-03	1.0849953e+00	1.0954368e+00	1.0976767e+00	1.0976268e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4968665e-03	1.0805545e+00	1.0909189e+00	1.0931373e+00	1.0930835e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5258079e-03	1.0761317e+00	1.0864194e+00	1.0886162e+00	1.0885642e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5550848e-03	1.0717275e+00	1.0819386e+00	1.0841142e+00	1.0840683e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5847010e-03	1.0673423e+00	1.0774772e+00	1.0796316e+00	1.0795955e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6146606e-03	1.0629765e+00	1.0730355e+00	1.0751689e+00	1.0751454e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6449674e-03	1.0586307e+00	1.0686140e+00	1.0707265e+00	1.0707177e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6756255e-03	1.0543050e+00	1.0642131e+00	1.0663049e+00	1.0663120e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7066389e-03	1.0499999e+00	1.0598331e+00	1.0619043e+00	1.0619278e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7380118e-03	1.0457157e+00	1.0554742e+00	1.0575250e+00	1.0575649e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7697484e-03	1.0414964e+00	1.0511819e+00	1.0532125e+00	1.0532228e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8018528e-03	1.0372891e+00	1.0469017e+00	1.0489123e+00	1.0489011e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8343294e-03	1.0330937e+00	1.0426335e+00	1.0446243e+00	1.0445996e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8671824e-03	1.0289109e+00	1.0383780e+00	1.0403490e+00	1.0403177e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9004162e-03	1.0247411e+00	1.0341356e+00	1.0360869e+00	1.0360551e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9340352e-03	1.0205847e+00	1.0299069e+00	1.0318387e+00	1.0318115e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9680439e-03	1.0164424e+00	1.0256924e+00	1.0276048e+00	1.0275865e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0024468e-03	1.0123145e+00	1.0214924e+00	1.0233856e+00	1.0233796e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0372485e-03	1.0082014e+00	1.0173076e+00	1.0191817e+00	1.0191906e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0724536e-03	1.0041036e+00	1.0131382e+00	1.0149934e+00	1.0150190e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1080667e-03	1.0000213e+00	1.0089847e+00	1.0108211e+00	1.0108644e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1440926e-03	9.9595502e-01	1.0048474e+00	1.0066652e+00	1.0067265e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1805361e-03	9.9193960e-01	1.0007604e+00	1.0025597e+00	1.0026049e+00
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2174020e-03	9.8796435e-01	9.9671321e-01	9.9849431e-01	9.9849920e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2546953e-03	9.8399153e-01	9.9266922e-01	9.9443222e-01	9.9440905e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2924208e-03	9.8002201e-01	9.8862930e-01	9.9037433e-01	9.9033406e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3305835e-03	9.7605667e-01	9.8459433e-01	9.8632153e-01	9.8627386e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3691887e-03	9.7209640e-01	9.8056520e-01	9.8227472e-01	9.8222805e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4082413e-03	9.6814211e-01	9.7654284e-01	9.7823482e-01	9.7819627e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4477466e-03	9.6419475e-01	9.7252818e-01	9.7420276e-01	9.7417813e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4877097e-03	9.6025526e-01	9.6852217e-01	9.7017950e-01	9.7017327e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5281361e-03	9.5632461e-01	9.6452578e-01	9.6616601e-01	9.6618129e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5690311e-03	9.5240381e-01	9.6053999e-01	9.6216326e-01	9.6220182e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6104001e-03	9.4849385e-01	9.5656580e-01	9.5817227e-01	9.5823449e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6522486e-03	9.4459516e-01	9.5260366e-01	9.5419349e-01	9.5427891e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6945822e-03	9.4066555e-01	9.4861374e-01	9.5018742e-01	9.5033471e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7374065e-03	9.3675974e-01	9.4464779e-01	9.4620541e-01	9.4640150e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7807272e-03	9.3287836e-01	9.4070645e-01	9.4224807e-01	9.4247892e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8245500e-03	9.2902198e-01	9.3679031e-01	9.3831600e-01	9.3856657e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8688807e-03	9.2519117e-01	9.3289992e-01	9.3440977e-01	9.3466409e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9137253e-03	9.2138644e-01	9.2903581e-01	9.3052991e-01	9.3077109e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9590897e-03	9.1760827e-01	9.2519847e-01	9.2667690e-01	9.2688720e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0049799e-03	9.1385711e-01	9.2138833e-01	9.2285119e-01	9.2301222e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0514020e-03	9.1013334e-01	9.1760581e-01	9.1905318e-01	9.1916441e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0983623e-03	9.0643731e-01	9.1385123e-01	9.1528321e-01	9.1535530e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1458668e-03	9.0276931e-01	9.1012490e-01	9.1154158e-01	9.1158383e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1939220e-03	8.9912958e-01	9.0642706e-01	9.0782854e-01	9.0784893e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2425341e-03	8.9554111e-01	9.0278151e-01	9.0416797e-01	9.0414951e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2917098e-03	8.9199483e-01	8.9917886e-01	9.0055045e-01	9.0048451e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3414554e-03	8.8846826e-01	8.9559583e-01	8.9695262e-01	8.9685285e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3917777e-03	8.8496183e-01	8.9203284e-01	8.9337491e-01	8.9325346e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4426832e-03	8.8147592e-01	8.8849031e-01	8.8981773e-01	8.8968527e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4941788e-03	8.7801088e-01	8.8496859e-01	8.8628145e-01	8.8614719e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5462713e-03	8.7456703e-01	8.8146801e-01	8.8276641e-01	8.8263817e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5989676e-03	8.7114462e-01	8.7798886e-01	8.7927288e-01	8.7915712e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6522747e-03	8.6774389e-01	8.7453138e-01	8.7580111e-01	8.7570298e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7061997e-03	8.6436501e-01	8.7109576e-01	8.7235129e-01	8.7227466e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7607497e-03	8.6100809e-01	8.6768214e-01	8.6892358e-01	8.6887110e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8159321e-03	8.5767319e-01	8.6429060e-01	8.6551804e-01	8.6549122e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8717540e-03	8.5436353e-01	8.6092429e-01	8.6213783e-01	8.6213394e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9282230e-03	8.5114972e-01	8.5765225e-01	8.5885204e-01	8.5879820e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9853466e-03	8.4794065e-01	8.5438546e-01	8.5557159e-01	8.5548293e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0431322e-03	8.4473692e-01	8.5112452e-01	8.5229710e-01	8.5218704e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1015877e-03	8.4153915e-01	8.4787007e-01	8.4902920e-01	8.4890946e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1607207e-03	8.3834796e-01	8.4462273e-01	8.4576851e-01	8.4564913e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2205392e-03	8.3516398e-01	8.4138311e-01	8.4251565e-01	8.4240496e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2810510e-03	8.3198783e-01	8.3815186e-01	8.3927127e-01	8.3917588e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3422642e-03	8.2882014e-01	8.3492960e-01	8.3603598e-01	8.3596083e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4041869e-03	8.2566155e-01	8.3171697e-01	8.3281044e-01	8.3275872e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4668274e-03	8.2251270e-01	8.2851459e-01	8.2959526e-01	8.2956849e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5301939e-03	8.1937421e-01	8.2532310e-01	8.2639109e-01	8.2638906e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5942950e-03	8.1624673e-01	8.2214313e-01	8.2319855e-01	8.2321935e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6591390e-03	8.1312011e-01	8.1896579e-01	8.2000889e-01	8.2005830e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.7247347e-03	8.1000016e-01	8.1579628e-01	8.1682724e-01	8.1690483e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.7910906e-03	8.0689711e-01	8.1264368e-01	8.1366258e-01	8.1375786e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8582158e-03	8.0381140e-01	8.0950845e-01	8.1051534e-01	8.1061632e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.9261189e-03	8.0074342e-01	8.0639097e-01	8.0738594e-01	8.0747915e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.9948092e-03	7.9769352e-01	8.0329164e-01	8.0427475e-01	8.0434526e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.0642956e-03	7.9466205e-01	8.0021079e-01	8.0118213e-01	8.0122465e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.1345875e-03	7.9164932e-01	7.9714875e-01	7.9810838e-01	7.9813112e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.2056941e-03	7.8865559e-01	7.9410579e-01	7.9505381e-01	7.9506387e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.2776250e-03	7.8568109e-01	7.9108216e-01	7.9201864e-01	7.9202204e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.3503896e-03	7.8272601e-01	7.8807806e-01	7.8900308e-01	7.8900476e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.4239976e-03	7.7979049e-01	7.8509365e-01	7.8600730e-01	7.8601116e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.4984588e-03	7.7687836e-01	7.8213270e-01	7.8303507e-01	7.8304039e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.5737831e-03	7.7403564e-01	7.7924066e-01	7.8013190e-01	7.8009158e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.6499805e-03	7.7120072e-01	7.7635673e-01	7.7723692e-01	7.7716385e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.7270611e-03	7.6837411e-01	7.7348144e-01	7.7435066e-01	7.7425635e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.8050351e-03	7.6555631e-01	7.7061529e-01	7.7147361e-01	7.7136821e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.8839130e-03	7.6274782e-01	7.6775878e-01	7.6860629e-01	7.6849857e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.9637051e-03	7.5994913e-01	7.6491241e-01	7.6574920e-01	7.6564655e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.0444222e-03	7.5716074e-01	7.6207668e-01	7.6290283e-01	7.6281130e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.1260748e-03	7.5438311e-01	7.5925207e-01	7.6006767e-01	7.5999194e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.2086738e-03	7.5161672e-01	7.5643904e-01	7.5724418e-01	7.5718762e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.2922303e-03	7.4886204e-01	7.5363808e-01	7.5443285e-01	7.5439747e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.3767553e-03	7.4611951e-01	7.5084962e-01	7.5163411e-01	7.5162062e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.4622600e-03	7.4338958e-01	7.4807411e-01	7.4884842e-01	7.4885621e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.5487558e-03	7.4067450e-01	7.4531438e-01	7.4607869e-01	7.4610337e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.6362542e-03	7.3797367e-01	7.4256952e-01	7.4332396e-01	7.4336123e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.7247668e-03	7.3528601e-01	7.3983797e-01	7.4058261e-01	7.4062894e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.8143054e-03	7.3261194e-01	7.3712015e-01	7.3785505e-01	7.3790562e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.9048818e-03	7.2995184e-01	7.3441646e-01	7.3514169e-01	7.3519042e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.9965081e-03	7.2730610e-01	7.3172728e-01	7.3244290e-01	7.3248246e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.0891964e-03	7.2467506e-01	7.2905297e-01	7.2975905e-01	7.2978659e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.1829591e-03	7.2205905e-01	7.2639388e-01	7.2709048e-01	7.2710905e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.2778087e-03	7.1945839e-01	7.2375030e-01	7.2443750e-01	7.2444968e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.3737576e-03	7.1687336e-01	7.2112253e-01	7.2180040e-01	7.2180832e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.4708187e-03	7.1430421e-01	7.1851083e-01	7.1917944e-01	7.1918481e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.5690048e-03	7.1175116e-01	7.1591543e-01	7.1657485e-01	7.1657901e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.6683290e-03	7.0921701e-01	7.1333917e-01	7.1398949e-01	7.1399075e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.7688045e-03	7.0672336e-01	7.1080399e-01	7.1144537e-01	7.1141987e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.8704446e-03	7.0424032e-01	7.0827952e-01	7.0891201e-01	7.0886623e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.9732628e-03	7.0176823e-01	7.0576613e-01	7.0638980e-01	7.0632965e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.0772728e-03	6.9930746e-01	7.0326418e-01	7.0387908e-01	7.0381000e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.1824884e-03	6.9685834e-01	7.0077400e-01	7.0138021e-01	7.0130710e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.2889236e-03	6.9442118e-01	6.9829593e-01	6.9889350e-01	6.9882080e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.3965924e-03	6.9199629e-01	6.9583027e-01	6.9641927e-01	6.9635095e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.5055093e-03	6.8958394e-01	6.9337731e-01	6.9395781e-01	6.9389739e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.6156886e-03	6.8718439e-01	6.9093731e-01	6.9150937e-01	6.9145995e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.7271451e-03	6.8479787e-01	6.8851051e-01	6.8907421e-01	6.8903850e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.8398934e-03	6.8242459e-01	6.8609713e-01	6.8665253e-01	6.8663286e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.9539486e-03	6.8006474e-01	6.8369734e-01	6.8424452e-01	6.8424288e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0069326e-02	6.7773656e-01	6.8132945e-01	6.8186853e-01	6.8186758e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0186040e-02	6.7542902e-01	6.7898239e-01	6.7951347e-01	6.7950345e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0304108e-02	6.7312904e-01	6.7664309e-01	6.7716623e-01	6.7715013e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0423544e-02	6.7083701e-01	6.7431194e-01	6.7482719e-01	6.7480765e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0544364e-02	6.6855328e-01	6.7198929e-01	6.7249671e-01	6.7247600e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0666585e-02	6.6627819e-01	6.6967549e-01	6.7017515e-01	6.7015520e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0790222e-02	6.6401210e-01	6.6737090e-01	6.6786287e-01	6.6784526e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0915293e-02	6.6175532e-01	6.6507585e-01	6.6556018e-01	6.6554620e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1041813e-02	6.5950817e-01	6.6279066e-01	6.6326743e-01	6.6325802e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1169800e-02	6.5727097e-01	6.6051564e-01	6.6098491e-01	6.6098074e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1299270e-02	6.5504400e-01	6.5825108e-01	6.5871293e-01	6.5871437e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1430241e-02	6.5282753e-01	6.5599727e-01	6.5645176e-01	6.5645892e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1562730e-02	6.5062357e-01	6.5375624e-01	6.5420346e-01	6.5421441e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1696755e-02	6.4844272e-01	6.5153886e-01	6.5197895e-01	6.5198084e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1832334e-02	6.4626996e-01	6.4932974e-01	6.4976276e-01	6.4975823e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1969483e-02	6.4410565e-01	6.4712923e-01	6.4755524e-01	6.4754660e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2108223e-02	6.4195011e-01	6.4493769e-01	6.4535673e-01	6.4534594e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2248570e-02	6.3980367e-01	6.4275544e-01	6.4316757e-01	6.4315628e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2390545e-02	6.3766665e-01	6.4058280e-01	6.4098807e-01	6.4097763e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2534165e-02	6.3553935e-01	6.3842008e-01	6.3881855e-01	6.3880999e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2679450e-02	6.3342206e-01	6.3626757e-01	6.3665930e-01	6.3665339e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2826419e-02	6.3131506e-01	6.3412556e-01	6.3451061e-01	6.3450782e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2975091e-02	6.2921861e-01	6.3199429e-01	6.3237272e-01	6.3237331e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3125487e-02	6.2713295e-01	6.2987403e-01	6.3024590e-01	6.3024987e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3277625e-02	6.2505830e-01	6.2776499e-01	6.2813037e-01	6.2813751e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3431528e-02	6.2300371e-01	6.2567659e-01	6.2603558e-01	6.2603624e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3587214e-02	6.2096337e-01	6.2360276e-01	6.2395546e-01	6.2394607e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3744705e-02	6.1893168e-01	6.2153769e-01	6.2188413e-01	6.2186702e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3904021e-02	6.1690892e-01	6.1948164e-01	6.1982188e-01	6.1979909e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4065184e-02	6.1489537e-01	6.1743491e-01	6.1776899e-01	6.1774241e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4228215e-02	6.1289127e-01	6.1539775e-01	6.1572572e-01	6.1569784e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4393136e-02	6.1089688e-01	6.1337041e-01	6.1369232e-01	6.1366543e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4559968e-02	6.0891241e-01	6.1135312e-01	6.1166902e-01	6.1164497e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4728734e-02	6.0693807e-01	6.0934610e-01	6.0965603e-01	6.0963628e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4899456e-02	6.0497405e-01	6.0734953e-01	6.0765355e-01	6.0763916e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5072157e-02	6.0302052e-01	6.0536359e-01	6.0566176e-01	6.0565341e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5246860e-02	6.0107762e-01	6.0338842e-01	6.0368079e-01	6.0367883e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5423588e-02	5.9914907e-01	6.0142776e-01	6.0171439e-01	6.0171522e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5602365e-02	5.9725090e-01	5.9949764e-01	5.9977864e-01	5.9976240e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5783213e-02	5.9535841e-01	5.9757337e-01	5.9784879e-01	5.9782016e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5966158e-02	5.9347190e-01	5.9565524e-01	5.9592511e-01	5.9588831e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6151223e-02	5.9159164e-01	5.9374353e-01	5.9400790e-01	5.9396665e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6338434e-02	5.8971792e-01	5.9183854e-01	5.9209745e-01	5.9205498e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6527814e-02	5.8785099e-01	5.8994051e-01	5.9019402e-01	5.9015311e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6719390e-02	5.8599113e-01	5.8804973e-01	5.8829788e-01	5.8826085e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6913186e-02	5.8413857e-01	5.8616644e-01	5.8640928e-01	5.8637798e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7109228e-02	5.8229355e-01	5.8429088e-01	5.8452846e-01	5.8450433e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7307543e-02	5.8045631e-01	5.8242328e-01	5.8265566e-01	5.8263969e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7508157e-02	5.7862705e-01	5.8056386e-01	5.8079108e-01	5.8078386e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7711096e-02	5.7680597e-01	5.7871282e-01	5.7893493e-01	5.7893665e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7916387e-02	5.7500000e-01	5.7687733e-01	5.7709444e-01	5.7709786e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8124057e-02	5.7320438e-01	5.7505245e-01	5.7526461e-01	5.7526730e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8334135e-02	5.7141529e-01	5.7323423e-01	5.7344148e-01	5.7344476e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8546648e-02	5.6963299e-01	5.7142291e-01	5.7162531e-01	5.7163006e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8761624e-02	5.6785770e-01	5.6961874e-01	5.6981631e-01	5.6982300e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8979092e-02	5.6608964e-01	5.6782193e-01	5.6801471e-01	5.6802337e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9199081e-02	5.6432902e-01	5.6603270e-01	5.6622074e-01	5.6623099e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9421619e-02	5.6257603e-01	5.6425123e-01	5.6443457e-01	5.6444565e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9646737e-02	5.6083085e-01	5.6247772e-01	5.6265640e-01	5.6266716e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9874464e-02	5.5909364e-01	5.6071233e-01	5.6088639e-01	5.6089533e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0104831e-02	5.5736455e-01	5.5895520e-01	5.5912469e-01	5.5913036e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0337868e-02	5.5564370e-01	5.5720647e-01	5.5737144e-01	5.5737498e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0573607e-02	5.5393376e-01	5.5546890e-01	5.5562939e-01	5.5562955e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0812078e-02	5.5224356e-01	5.5375163e-01	5.5390774e-01	5.5389380e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1053312e-02	5.5055872e-01	5.5203976e-01	5.5219152e-01	5.5216749e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1297344e-02	5.4887944e-01	5.5033350e-01	5.5048095e-01	5.5045037e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1544203e-02	5.4720590e-01	5.4863303e-01	5.4877620e-01	5.4874219e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1793924e-02	5.4553828e-01	5.4693852e-01	5.4707746e-01	5.4704270e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2046540e-02	5.4387672e-01	5.4525015e-01	5.4538489e-01	5.4535164e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2302084e-02	5.4222138e-01	5.4356806e-01	5.4369864e-01	5.4366878e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2560589e-02	5.4057238e-01	5.4189239e-01	5.4201884e-01	5.4199385e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2822091e-02	5.3892984e-01	5.4022326e-01	5.4034563e-01	5.4032660e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3086625e-02	5.3729385e-01	5.3856077e-01	5.3867911e-01	5.3866680e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3354224e-02	5.3566450e-01	5.3690501e-01	5.3701935e-01	5.3701418e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3624925e-02	5.3404183e-01	5.3525604e-01	5.3536643e-01	5.3536850e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3898764e-02	5.3244339e-01	5.3363111e-01	5.3373760e-01	5.3372951e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4175777e-02	5.3085547e-01	5.3201676e-01	5.3211940e-01	5.3209695e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4456001e-02	5.2926894e-01	5.3040400e-01	5.3050284e-01	5.3047058e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4739473e-02	5.2768402e-01	5.2879309e-01	5.2888816e-01	5.2885015e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5026231e-02	5.2610097e-01	5.2718427e-01	5.2727561e-01	5.2723540e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5316312e-02	5.2452003e-01	5.2557777e-01	5.2566543e-01	5.2562609e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5609756e-02	5.2294144e-01	5.2397385e-01	5.2405787e-01	5.2402196e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5906602e-02	5.2136542e-01	5.2237275e-01	5.2245316e-01	5.2242277e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6206888e-02	5.1979224e-01	5.2077469e-01	5.2085155e-01	5.2082827e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6510655e-02	5.1822210e-01	5.1917992e-01	5.1925326e-01	5.1923820e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6817942e-02	5.1665526e-01	5.1758866e-01	5.1765853e-01	5.1765232e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7128792e-02	5.1509193e-01	5.1600115e-01	5.1606759e-01	5.1607037e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7443244e-02	5.1353154e-01	5.1441696e-01	5.1448004e-01	5.1449211e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7761342e-02	5.1197214e-01	5.1283456e-01	5.1289438e-01	5.1291728e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8083126e-02	5.1041777e-01	5.1125725e-01	5.1131384e-01	5.1134564e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8408641e-02	5.0886862e-01	5.0968520e-01	5.0973858e-01	5.0977693e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8737928e-02	5.0732483e-01	5.0811858e-01	5.0816878e-01	5.0821091e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9071032e-02	5.0578656e-01	5.0655754e-01	5.0660458e-01	5.0664732e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9407998e-02	5.0425393e-01	5.0500221e-01	5.0504612e-01	5.0508592e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9748869e-02	5.0272707e-01	5.0345271e-01	5.0349352e-01	5.0352645e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0093691e-02	5.0120608e-01	5.0190916e-01	5.0194689e-01	5.0196895e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0442510e-02	4.9969105e-01	5.0037165e-01	5.0040633e-01	5.0041869e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0795372e-02	4.9818205e-01	4.9884025e-01	4.9887191e-01	4.9887740e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1152325e-02	4.9667914e-01	4.9731502e-01	4.9734370e-01	4.9734469e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1513414e-02	4.9518234e-01	4.9579600e-01	4.9582172e-01	4.9582019e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1878690e-02	4.9370641e-01	4.9429789e-01	4.9432070e-01	4.9430349e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2248199e-02	4.9223908e-01	4.9280848e-01	4.9282841e-01	4.9279423e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2621991e-02	4.9077350e-01	4.9132092e-01	4.9133801e-01	4.9129201e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3000116e-02	4.8930982e-01	4.8983540e-01	4.8984966e-01	4.8979644e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3382623e-02	4.8784822e-01	4.8835207e-01	4.8836353e-01	4.8830715e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3769565e-02	4.8638885e-01	4.8687109e-01	4.8687979e-01	4.8682374e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4160991e-02	4.8493186e-01	4.8539263e-01	4.8539858e-01	4.8534583e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4556955e-02	4.8347740e-01	4.8391683e-01	4.8392007e-01	4.8387303e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4957508e-02	4.8202561e-01	4.8244383e-01	4.8244438e-01	4.8240496e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5362704e-02	4.8057662e-01	4.8097376e-01	4.8097165e-01	4.8094123e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5772597e-02	4.7913056e-01	4.7950674e-01	4.7950201e-01	4.7948145e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6187241e-02	4.7768752e-01	4.7804289e-01	4.7803557e-01	4.7802525e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6606691e-02	4.7624906e-01	4.7658383e-01	4.7657394e-01	4.7657222e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7031002e-02	4.7481833e-01	4.7513286e-01	4.7512047e-01	4.7512200e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7460233e-02	4.7338954e-01	4.7368389e-01	4.7366902e-01	4.7367418e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7894438e-02	4.7196283e-01	4.7223708e-01	4.7221976e-01	4.7222839e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8333676e-02	4.7053832e-01	4.7079255e-01	4.7077279e-01	4.7078424e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8778006e-02	4.6911614e-01	4.6935041e-01	4.6932825e-01	4.6934135e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9227486e-02	4.6769638e-01	4.6791078e-01	4.6788624e-01	4.6789932e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9682175e-02	4.6627916e-01	4.6647377e-01	4.6644686e-01	4.6645777e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0142136e-02	4.6486455e-01	4.6503945e-01	4.6501022e-01	4.6501656e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0607427e-02	4.6345265e-01	4.6360792e-01	4.6357639e-01	4.6357880e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1078112e-02	4.6204350e-01	4.6217925e-01	4.6214544e-01	4.6214545e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1554253e-02	4.6063718e-01	4.6075348e-01	4.6071742e-01	4.6071628e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2035912e-02	4.5923371e-01	4.5933066e-01	4.5929238e-01	4.5929108e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2523155e-02	4.5784144e-01	4.5791934e-01	4.5787888e-01	4.5786964e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3016045e-02	4.5645310e-01	4.5651206e-01	4.5646946e-01	4.5645173e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3514648e-02	4.5506526e-01	4.5510533e-01	4.5506061e-01	4.5503716e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4019031e-02	4.5367804e-01	4.5369925e-01	4.5365244e-01	4.5362569e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4529260e-02	4.5229152e-01	4.5229392e-01	4.5224504e-01	4.5221711e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5045403e-02	4.5090579e-01	4.5088942e-01	4.5083849e-01	4.5081121e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5567529e-02	4.4952092e-01	4.4948584e-01	4.4943289e-01	4.4940778e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6095707e-02	4.4813697e-01	4.4808325e-01	4.4802829e-01	4.4800659e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6630007e-02	4.4675402e-01	4.4668170e-01	4.4662477e-01	4.4660744e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7170500e-02	4.4537209e-01	4.4528124e-01	4.4522237e-01	4.4521010e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7717258e-02	4.4399123e-01	4.4388193e-01	4.4382114e-01	4.4381436e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8270354e-02	4.4261147e-01	4.4248377e-01	4.4242109e-01	4.4242001e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8829861e-02	4.4123652e-01	4.4109045e-01	4.4102591e-01	4.4102682e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9395853e-02	4.3987264e-01	4.3970811e-01	4.3964175e-01	4.3963460e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9968405e-02	4.3850669e-01	4.3832383e-01	4.3825567e-01	4.3824311e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0547594e-02	4.3713877e-01	4.3693774e-01	4.3686780e-01	4.3685215e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1133496e-02	4.3576902e-01	4.3554994e-01	4.3547826e-01	4.3546149e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1726190e-02	4.3439754e-01	4.3416057e-01	4.3408715e-01	4.3407093e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2325753e-02	4.3302445e-01	4.3276972e-01	4.3269460e-01	4.3268025e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2932266e-02	4.3164985e-01	4.3137752e-01	4.3130072e-01	4.3128923e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3545810e-02	4.3027387e-01	4.2998408e-01	4.2990561e-01	4.2989765e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4166465e-02	4.2889660e-01	4.2858949e-01	4.2850938e-01	4.2850531e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4794314e-02	4.2751815e-01	4.2719385e-01	4.2711213e-01	4.2711198e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5429440e-02	4.2613861e-01	4.2579728e-01	4.2571396e-01	4.2571746e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6071928e-02	4.2475807e-01	4.2439984e-01	4.2431496e-01	4.2432152e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6721864e-02	4.2337450e-01	4.2299999e-01	4.2291361e-01	4.2292395e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.7379333e-02	4.2198993e-01	4.2159932e-01	4.2151146e-01	4.2152453e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8044422e-02	4.2060520e-01	4.2019848e-01	4.2010916e-01	4.2012306e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8717221e-02	4.1922035e-01	4.1879752e-01	4.1870675e-01	4.1871931e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.9397819e-02	4.1783541e-01	4.1739648e-01	4.1730426e-01	4.1731306e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.0086305e-02	4.1645039e-01	4.1599536e-01	4.1590173e-01	4.1590416e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.0782771e-02	4.1506531e-01	4.1459419e-01	4.1449915e-01	4.1449583e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.1487311e-02	4.1368015e-01	4.1319296e-01	4.1309652e-01	4.1308991e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.2200016e-02	4.1229490e-01	4.1179165e-01	4.1169383e-01	4.1168597e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.2920983e-02	4.1090952e-01	4.1039023e-01	4.1029105e-01	4.1028362e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.3650307e-02	4.0952397e-01	4.0898865e-01	4.0888813e-01	4.0888246e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.4388084e-02	4.0813816e-01	4.0758685e-01	4.0748500e-01	4.0748206e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.5134413e-02	4.0675665e-01	4.0618934e-01	4.0608618e-01	4.0608204e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.5889392e-02	4.0538543e-01	4.0480206e-01	4.0469760e-01	4.0468199e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.6653123e-02	4.0401010e-01	4.0341073e-01	4.0330501e-01	4.0328149e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.7425706e-02	4.0263071e-01	4.0201541e-01	4.0190843e-01	4.0188015e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.8207244e-02	4.0124726e-01	4.0061611e-01	4.0050789e-01	4.0047755e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.8997841e-02	3.9985979e-01	3.9921286e-01	3.9910341e-01	3.9907330e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.9797602e-02	3.9846832e-01	3.9780567e-01	3.9769502e-01	3.9766698e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.0606634e-02	3.9707284e-01	3.9639456e-01	3.9628273e-01	3.9625819e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.1425042e-02	3.9567338e-01	3.9497954e-01	3.9486654e-01	3.9484654e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.2252937e-02	3.9426991e-01	3.9356059e-01	3.9344644e-01	3.9343160e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.3090428e-02	3.9286243e-01	3.9213771e-01	3.9202244e-01	3.9201297e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.3937627e-02	3.9145092e-01	3.9071089e-01	3.9059451e-01	3.9059026e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.4794646e-02	3.9003536e-01	3.8928008e-01	3.8916262e-01	3.8916304e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.5661598e-02	3.8861636e-01	3.8784621e-01	3.8772770e-01	3.8773093e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.6538599e-02	3.8719325e-01	3.8640832e-01	3.8628879e-01	3.8629351e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.7425766e-02	3.8576576e-01	3.8496607e-01	3.8484552e-01	3.8485037e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.8323216e-02	3.8433384e-01	3.8351938e-01	3.8339785e-01	3.8340112e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.9231068e-02	3.8289740e-01	3.8206820e-01	3.8194569e-01	3.8194534e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.0149444e-02	3.8145638e-01	3.8061246e-01	3.8048897e-01	3.8048271e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.1078464e-02	3.8001067e-01	3.7915204e-01	3.7902761e-01	3.7901653e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.2018253e-02	3.7856017e-01	3.7768687e-01	3.7756149e-01	3.7754832e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.2968935e-02	3.7710475e-01	3.7621680e-01	3.7609050e-01	3.7607751e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.3930636e-02	3.7564427e-01	3.7474172e-01	3.7461451e-01	3.7460354e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.4903485e-02	3.7417858e-01	3.7326146e-01	3.7313336e-01	3.7312585e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.5887610e-02	3.7270751e-01	3.7177587e-01	3.7164689e-01	3.7164386e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.6883142e-02	3.7123614e-01	3.7028990e-01	3.7016006e-01	3.7015701e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.7890213e-02	3.6976921e-01	3.6880816e-01	3.6867746e-01	3.6866475e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.8908958e-02	3.6829196e-01	3.6731628e-01	3.6718474e-01	3.6716650e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.9939511e-02	3.6680451e-01	3.6581436e-01	3.6568201e-01	3.6566169e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.0982009e-02	3.6530695e-01	3.6430251e-01	3.6416937e-01	3.6414977e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.2036590e-02	3.6379941e-01	3.6278083e-01	3.6264691e-01	3.6263017e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.3103396e-02	3.6228200e-01	3.6124944e-01	3.6111477e-01	3.6110232e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.4182567e-02	3.6075486e-01	3.5970847e-01	3.5957307e-01	3.5956566e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.5274247e-02	3.5921813e-01	3.5815805e-01	3.5802195e-01	3.5801962e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.6378580e-02	3.5767197e-01	3.5659833e-01	3.5646154e-01	3.5646364e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.7495714e-02	3.5611653e-01	3.5502947e-01	3.5489201e-01	3.5489715e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.8625797e-02	3.5455200e-01	3.5345163e-01	3.5331352e-01	3.5331959e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.9768978e-02	3.5297856e-01	3.5186499e-01	3.5172625e-01	3.5173039e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0092541e-01	3.5139429e-01	3.5026769e-01	3.5012834e-01	3.5013113e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0209525e-01	3.4980279e-01	3.4866320e-01	3.4852326e-01	3.4852570e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0327864e-01	3.4820452e-01	3.4705196e-01	3.4691144e-01	3.4691376e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0447576e-01	3.4659913e-01	3.4543362e-01	3.4529253e-01	3.4529486e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0568675e-01	3.4498663e-01	3.4380820e-01	3.4366656e-01	3.4366853e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0691177e-01	3.4336610e-01	3.4217477e-01	3.4203260e-01	3.4203430e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0815100e-01	3.4173689e-01	3.4053272e-01	3.4039003e-01	3.4039171e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.0940459e-01	3.4009865e-01	3.3888169e-01	3.3873850e-01	3.3874029e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1067271e-01	3.3845134e-01	3.3722164e-01	3.3707796e-01	3.3707957e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1195553e-01	3.3679422e-01	3.3555185e-01	3.3540770e-01	3.3540909e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1325321e-01	3.3512651e-01	3.3387151e-01	3.3372691e-01	3.3372838e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1456594e-01	3.3344784e-01	3.3218030e-01	3.3203527e-01	3.3203699e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1589389e-01	3.3175843e-01	3.3047840e-01	3.3033294e-01	3.3033443e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1723723e-01	3.3005774e-01	3.2876530e-01	3.2861944e-01	3.2862024e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1859613e-01	3.2834394e-01	3.2703922e-01	3.2689299e-01	3.2689397e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.1997079e-01	3.2661690e-01	3.2530004e-01	3.2515345e-01	3.2515514e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2136139e-01	3.2487657e-01	3.2354769e-01	3.2340076e-01	3.2340329e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2276810e-01	3.2312297e-01	3.2178222e-01	3.2163497e-01	3.2163795e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2419112e-01	3.2135540e-01	3.2000292e-01	3.1985537e-01	3.1985865e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2563063e-01	3.1957378e-01	3.1820973e-01	3.1806190e-01	3.1806503e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2708683e-01	3.1777804e-01	3.1640258e-01	3.1625449e-01	3.1625746e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.2855990e-01	3.1596802e-01	3.1458132e-01	3.1443299e-01	3.1443597e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3005006e-01	3.1414382e-01	3.1274602e-01	3.1259747e-01	3.1260047e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3155748e-01	3.1230533e-01	3.1089659e-01	3.1074783e-01	3.1075086e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3308237e-01	3.1045248e-01	3.0903295e-01	3.0888400e-01	3.0888704e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3462495e-01	3.0858488e-01	3.0715471e-01	3.0700561e-01	3.0700892e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3618540e-01	3.0670288e-01	3.0526224e-01	3.0511299e-01	3.0511639e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3776394e-01	3.0480640e-01	3.0335544e-01	3.0320607e-01	3.0320937e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.3936077e-01	3.0289525e-01	3.0143415e-01	3.0128467e-01	3.0128774e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4097612e-01	3.0096866e-01	2.9949762e-01	2.9934807e-01	2.9935141e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4261019e-01	2.9902727e-01	2.9754645e-01	2.9739683e-01	2.9740029e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4426320e-01	2.9707115e-01	2.9558064e-01	2.9543099e-01	2.9543428e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4593536e-01	2.9509989e-01	2.9359984e-01	2.9345016e-01	2.9345327e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4762692e-01	2.9311463e-01	2.9160514e-01	2.9145546e-01	2.9145718e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.4933807e-01	2.9111327e-01	2.8959451e-01	2.8944484e-01	2.8944590e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5106907e-01	2.8909368e-01	2.8756588e-01	2.8741626e-01	2.8741871e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5282012e-01	2.8705594e-01	2.8551936e-01	2.8536980e-01	2.8537325e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5459148e-01	2.8500006e-01	2.8345493e-01	2.8330545e-01	2.8330952e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5638336e-01	2.8292621e-01	2.8137276e-01	2.8122339e-01	2.8122781e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.5819602e-01	2.8083476e-01	2.7927329e-01	2.7912405e-01	2.7912835e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6002969e-01	2.7872581e-01	2.7715660e-01	2.7700752e-01	2.7701143e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6188461e-01	2.7659879e-01	2.7502215e-01	2.7487325e-01	2.7487730e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6376103e-01	2.7445275e-01	2.7286905e-01	2.7272036e-01	2.7272623e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6565920e-01	2.7229183e-01	2.7070117e-01	2.7055271e-01	2.7055847e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6757937e-01	2.7011551e-01	2.6851804e-01	2.6836983e-01	2.6837430e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.6952180e-01	2.6792333e-01	2.6631920e-01	2.6617126e-01	2.6617397e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7148674e-01	2.6571823e-01	2.6410753e-01	2.6395987e-01	2.6395775e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7347447e-01	2.6349308e-01	2.6187613e-01	2.6172878e-01	2.6172591e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7548523e-01	2.6124806e-01	2.5962518e-01	2.5947816e-01	2.5947851e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7751929e-01	2.5898338e-01	2.5735490e-01	2.5720824e-01	2.5721172e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.7957694e-01	2.5669908e-01	2.5506525e-01	2.5491898e-01	2.5492436e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8165843e-01	2.5439574e-01	2.5275695e-01	2.5261108e-01	2.5261708e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8376405e-01	2.5207364e-01	2.5043027e-01	2.5028484e-01	2.5029054e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8589408e-01	2.4973304e-01	2.4808545e-01	2.4794049e-01	2.4794537e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.8804880e-01	2.4737145e-01	2.4572019e-01	2.4557573e-01	2.4558225e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9022849e-01	2.4499319e-01	2.4333851e-01	2.4319457e-01	2.4320181e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9243345e-01	2.4259962e-01	2.4094169e-01	2.4079828e-01	2.4080471e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9466396e-01	2.4019025e-01	2.3852927e-01	2.3838642e-01	2.3839160e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9692033e-01	2.3776798e-01	2.3610399e-01	2.3596172e-01	2.3596314e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	1.9920286e-01	2.3532840e-01	2.3366172e-01	2.3352005e-01	2.3351997e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0151184e-01	2.3286775e-01	2.3119889e-01	2.3105785e-01	2.3106095e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0384758e-01	2.3038664e-01	2.2871611e-01	2.2857572e-01	2.2858087e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0621040e-01	2.2788361e-01	2.2621198e-01	2.2607228e-01	2.2608031e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.0860061e-01	2.2536053e-01	2.2368829e-01	2.2354933e-01	2.2356038e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1101852e-01	2.2282248e-01	2.2114992e-01	2.2101170e-01	2.2102220e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1346445e-01	2.2026925e-01	2.1859666e-01	2.1845920e-01	2.1846687e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1593874e-01	2.1770150e-01	2.1602915e-01	2.1589249e-01	2.1589550e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.1844171e-01	2.1511987e-01	2.1344805e-01	2.1331220e-01	2.1330920e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2097369e-01	2.1251984e-01	2.1084902e-01	2.1071400e-01	2.1070908e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2353502e-01	2.0990188e-01	2.0823251e-01	2.0809836e-01	2.0809624e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2612604e-01	2.0726644e-01	2.0559898e-01	2.0546573e-01	2.0547078e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.2874709e-01	2.0461358e-01	2.0294849e-01	2.0281616e-01	2.0282593e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3139852e-01	2.0194477e-01	2.0028255e-01	2.0015117e-01	2.0016171e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3408068e-01	1.9926051e-01	1.9760162e-01	1.9747123e-01	1.9747989e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3679394e-01	1.9656130e-01	1.9490623e-01	1.9477684e-01	1.9478227e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.3953864e-01	1.9384584e-01	1.9219515e-01	1.9206680e-01	1.9207064e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4231515e-01	1.9111783e-01	1.8947193e-01	1.8934464e-01	1.8934677e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4512385e-01	1.8837783e-01	1.8673711e-01	1.8661090e-01	1.8661247e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.4796511e-01	1.8562601e-01	1.8399089e-01	1.8386579e-01	1.8386951e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5083930e-01	1.8286383e-01	1.8123469e-01	1.8111072e-01	1.8111919e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5374680e-01	1.8008957e-01	1.7846686e-01	1.7834405e-01	1.7835497e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5668801e-01	1.7730302e-01	1.7568725e-01	1.7556562e-01	1.7557578e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.5966330e-01	1.7450474e-01	1.7289642e-01	1.7277600e-01	1.7278350e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6267309e-01	1.7169516e-01	1.7009479e-01	1.6997560e-01	1.6998001e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6571776e-01	1.6887512e-01	1.6728321e-01	1.6716528e-01	1.6716721e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.6879772e-01	1.6604543e-01	1.6446249e-01	1.6434584e-01	1.6434699e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7191338e-01	1.6320671e-01	1.6163326e-01	1.6151793e-01	1.6152122e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7506516e-01	1.6035949e-01	1.5879606e-01	1.5868207e-01	1.5869181e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.7825347e-01	1.5750457e-01	1.5595169e-01	1.5583905e-01	1.5585404e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8147873e-01	1.5464297e-01	1.5310113e-01	1.5298988e-01	1.5300436e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8474138e-01	1.5177540e-01	1.5024509e-01	1.5013525e-01	1.5014560e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.8804185e-01	1.4890284e-01	1.4738455e-01	1.4727613e-01	1.4728060e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9138057e-01	1.4602621e-01	1.4452041e-01	1.4441345e-01	1.4441218e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9475799e-01	1.4314527e-01	1.4165254e-01	1.4154706e-01	1.4154316e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	2.9817456e-01	1.4026103e-01	1.3878196e-01	1.3867798e-01	1.3867638e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0163073e-01	1.3737435e-01	1.3590951e-01	1.3580705e-01	1.3581313e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0512697e-01	1.3448433e-01	1.3303439e-01	1.3293348e-01	1.3294586e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.0866372e-01	1.3159649e-01	1.3016186e-01	1.3006252e-01	1.3007552e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1224148e-01	1.2871147e-01	1.2729259e-01	1.2719483e-01	1.2720502e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1586070e-01	1.2582994e-01	1.2442724e-01	1.2433108e-01	1.2433729e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.1952187e-01	1.2295515e-01	1.2156896e-01	1.2147442e-01	1.2147524e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2322548e-01	1.2008337e-01	1.1871425e-01	1.1862135e-01	1.1862177e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.2697202e-01	1.1721551e-01	1.1586402e-01	1.1577278e-01	1.1577794e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3076199e-01	1.1435293e-01	1.1301964e-01	1.1293007e-01	1.1293675e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3459588e-01	1.1149542e-01	1.1018090e-01	1.1009303e-01	1.1010007e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.3847422e-01	1.0864703e-01	1.0735178e-01	1.0726562e-01	1.0727133e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4239751e-01	1.0580976e-01	1.0453423e-01	1.0444979e-01	1.0445395e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.4636627e-01	1.0298477e-01	1.0172941e-01	1.0164671e-01	1.0165136e-01
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5038104e-01	1.0017290e-01	9.8938155e-02	9.8857209e-02	9.8866921e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5444234e-01	9.7375845e-02	9.6162144e-02	9.6082960e-02	9.6096175e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.5855072e-01	9.4595159e-02	9.3402899e-02	9.3325488e-02	9.3337175e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6270672e-01	9.1832040e-02	9.0661612e-02	9.0585982e-02	9.0593539e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.6691089e-01	8.9087809e-02	8.7939582e-02	8.7865741e-02	8.7868890e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7116379e-01	8.6363658e-02	8.5238003e-02	8.5165957e-02	8.5166846e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7546599e-01	8.3660741e-02	8.2558033e-02	8.2487789e-02	8.2490957e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.7981805e-01	8.0980431e-02	7.9901027e-02	7.9832591e-02	7.9837594e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8422056e-01	7.8323856e-02	7.7268109e-02	7.7201484e-02	7.7205396e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.8867410e-01	7.5692377e-02	7.4660618e-02	7.4595810e-02	7.4597791e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9317926e-01	7.3088479e-02	7.2080989e-02	7.2017997e-02	7.2018204e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	3.9773664e-01	7.0513503e-02	6.9530542e-02	6.9469366e-02	6.9470065e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0234685e-01	6.7968778e-02	6.7010591e-02	6.6951229e-02	6.6955543e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.0701049e-01	6.5455498e-02	6.4522307e-02	6.4464757e-02	6.4470579e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1172819e-01	6.2975555e-02	6.2067565e-02	6.2011822e-02	6.2016993e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.1650058e-01	6.0530332e-02	5.9647724e-02	5.9593782e-02	5.9597769e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2132828e-01	5.8121234e-02	5.7264166e-02	5.7212018e-02	5.7215891e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.2621194e-01	5.5748777e-02	5.4917404e-02	5.4867044e-02	5.4874104e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3115220e-01	5.3415997e-02	5.2610402e-02	5.2561818e-02	5.2569978e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.3614973e-01	5.1124265e-02	5.0344502e-02	5.0297681e-02	5.0304253e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4120519e-01	4.8874844e-02	4.8120944e-02	4.8075872e-02	4.8079904e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.4631924e-01	4.6668375e-02	4.5940361e-02	4.5897023e-02	4.5899906e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5149257e-01	4.4507117e-02	4.3804948e-02	4.3763327e-02	4.3767021e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.5672587e-01	4.2392463e-02	4.1716065e-02	4.1676142e-02	4.1680233e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6201983e-01	4.0325515e-02	3.9674786e-02	3.9636540e-02	3.9640045e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.6737515e-01	3.8306945e-02	3.7681772e-02	3.7645182e-02	3.7648168e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7279254e-01	3.6338360e-02	3.5738579e-02	3.5703621e-02	3.5706307e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.7827273e-01	3.4421081e-02	3.3846484e-02	3.3813131e-02	3.3815939e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8381643e-01	3.2556003e-02	3.2006354e-02	3.1974579e-02	3.1977400e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.8942440e-01	3.0743701e-02	3.0218752e-02	3.0188528e-02	3.0191384e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	4.9509737e-01	2.8985249e-02	2.8484708e-02	2.8456005e-02	2.8458663e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0083609e-01	2.7281838e-02	2.6805361e-02	2.6778147e-02	2.6780038e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.0664133e-01	2.5634093e-02	2.5181307e-02	2.5155547e-02	2.5157404e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1251387e-01	2.4042414e-02	2.3612935e-02	2.3588596e-02	2.3591238e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.1845447e-01	2.2507298e-02	2.2100711e-02	2.2077757e-02	2.2081036e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.2446392e-01	2.1029696e-02	2.0645518e-02	2.0623912e-02	2.0626300e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3054304e-01	1.9609879e-02	1.9247603e-02	1.9227305e-02	1.9228765e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.3669262e-01	1.8248010e-02	1.7907113e-02	1.7888084e-02	1.7890304e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4291348e-01	1.6944100e-02	1.6624057e-02	1.6606256e-02	1.6609198e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.4920644e-01	1.5698393e-02	1.5398596e-02	1.5381980e-02	1.5383706e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.5557235e-01	1.4510764e-02	1.4230586e-02	1.4215113e-02	1.4215447e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6201205e-01	1.3380977e-02	1.3119777e-02	1.3105402e-02	1.3107094e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.6852638e-01	1.2309051e-02	1.2066204e-02	1.2052884e-02	1.2055371e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.7511623e-01	1.1293863e-02	1.1068667e-02	1.1056356e-02	1.1056931e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8178246e-01	1.0334865e-02	1.0126608e-02	1.0115260e-02	1.0114586e-02
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.8852596e-01	9.4314101e-03	9.2393685e-03	9.2289377e-03	9.2299228e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	5.9534763e-01	8.5836799e-03	8.4071489e-03	8.3975893e-03	8.3983906e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.0224836e-01	7.7891959e-03	7.6274244e-03	7.6186897e-03	7.6162023e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.0922909e-01	7.0467368e-03	6.8989642e-03	6.8910082e-03	6.8888709e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.1629072e-01	6.3553151e-03	6.2207817e-03	6.2135585e-03	6.2139868e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.2343421e-01	5.7151132e-03	5.5930556e-03	5.5865193e-03	5.5857351e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.3066050e-01	5.1230400e-03	5.0127069e-03	5.0068129e-03	5.0032546e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.3797055e-01	4.5768789e-03	4.4775279e-03	4.4722326e-03	4.4710776e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.4536533e-01	4.0753974e-03	3.9862910e-03	3.9815517e-03	3.9828308e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.5284583e-01	3.6180568e-03	3.5384932e-03	3.5342684e-03	3.5329729e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.6041303e-01	3.2024840e-03	3.1317419e-03	3.1279904e-03	3.1271354e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.6806794e-01	2.8258570e-03	2.7631888e-03	2.7598693e-03	2.7614767e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.7581159e-01	2.4865917e-03	2.4312736e-03	2.4283462e-03	2.4289446e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.8364499e-01	2.1845124e-03	2.1358260e-03	2.1332511e-03	2.1326275e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.9156919e-01	1.9174677e-03	1.8747269e-03	1.8724669e-03	1.8716180e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	6.9958524e-01	1.6790253e-03	1.6416333e-03	1.6396560e-03	1.6378364e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.0769420e-01	1.4677717e-03	1.4351555e-03	1.4334302e-03	1.4310200e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.1589716e-01	1.2828328e-03	1.2544384e-03	1.2529353e-03	1.2529095e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.2419519e-01	1.1242647e-03	1.0995474e-03	1.0982372e-03	1.0958991e-03
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.3258941e-01	9.8500421e-04	9.6350952e-04	9.6236836e-04	9.5867020e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.4108093e-01	8.6382559e-04	8.4512514e-04	8.4413073e-04	8.4310040e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.4967088e-01	7.5938681e-04	7.4308090e-04	7.4221243e-04	7.4234727e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.5836039e-01	6.7296501e-04	6.5867286e-04	6.5790977e-04	6.5562879e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.6715062e-01	5.9809363e-04	5.8549069e-04	5.8481680e-04	5.8372782e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.7604274e-01	5.3356378e-04	5.2236029e-04	5.2176111e-04	5.2072406e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.8503793e-01	4.7817805e-04	4.6812144e-04	4.6758430e-04	4.6725302e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	7.9413739e-01	4.3346322e-04	4.2422422e-04	4.2373305e-04	4.2229404e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.0334232e-01	3.9284869e-04	3.8435554e-04	3.8390617e-04	3.8129127e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.1265394e-01	3.5529370e-04	3.4750191e-04	3.4709154e-04	3.4549507e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.2207349e-01	3.2081230e-04	3.1365970e-04	3.1328488e-04	3.1324412e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.3160223e-01	2.8942297e-04	2.8282819e-04	2.8248475e-04	2.8252923e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.4124142e-01	2.6061128e-04	2.5449695e-04	2.5418105e-04	2.5421826e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.5099233e-01	2.3269545e-04	2.2705148e-04	2.2676243e-04	2.2680327e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.6085627e-01	2.0527172e-04	2.0011905e-04	1.9985743e-04	1.9989038e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.7083455e-01	1.7864348e-04	1.7398728e-04	1.7375301e-04	1.7378010e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.8092848e-01	1.5253507e-04	1.4839567e-04	1.4818937e-04	1.4822192e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	8.9113941e-01	1.2696561e-04	1.2337781e-04	1.2320064e-04	1.2322648e-04
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.0146870e-01	1.0282558e-04	9.9790879e-05	9.9642428e-05	9.9664972e-05
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.1191771e-01	8.0032171e-05	7.7559212e-05	7.7439427e-05	7.7462569e-05
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.2248784e-01	5.9278435e-05	5.7361415e-05	5.7269426e-05	5.7273715e-05
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.3318050e-01	4.1416594e-05	4.0004150e-05	3.9937107e-05	3.9950251e-05
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.4399709e-01	2.6339256e-05	2.5390249e-05	2.5345706e-05	2.5357500e-05
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.5493905e-01	1.4836180e-05	1.4270204e-05	1.4243937e-05	1.4243503e-05
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.6600785e-01	7.0439420e-06	6.7539324e-06	6.7406738e-06	6.7456713e-06
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.7720494e-01	2.0830740e-06	1.9906275e-06	1.9864824e-06	1.9824563e-06
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.8853183e-01	5.3190906e-07	5.1136765e-07	5.1039348e-07	4.9965528e-07
9.1188000e+01	9.1188000e+01	1.0000000e+02	9.9999000e-01	2.3960722e-10	2.2614087e-10	2.2557100e-10	1.0665839e-09


9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0000000e-05	7.9535421e+00	1.1889230e+01	1.3482139e+01	1.3831000e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0115911e-05	7.9207439e+00	1.1837847e+01	1.3421699e+01	1.3768710e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0233166e-05	7.8880101e+00	1.1786587e+01	1.3361416e+01	1.3706607e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0351779e-05	7.8553453e+00	1.1735458e+01	1.3301298e+01	1.3644693e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0471768e-05	7.8227541e+00	1.1684467e+01	1.3241355e+01	1.3582967e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0593147e-05	7.7902409e+00	1.1633621e+01	1.3181596e+01	1.3521431e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0715933e-05	7.7578101e+00	1.1582927e+01	1.3122027e+01	1.3460086e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0840143e-05	7.7254659e+00	1.1532392e+01	1.3062658e+01	1.3398933e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0965792e-05	7.6932124e+00	1.1482023e+01	1.3003496e+01	1.3337974e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1092898e-05	7.6610536e+00	1.1431826e+01	1.2944548e+01	1.3277208e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1221477e-05	7.6289933e+00	1.1381807e+01	1.2885821e+01	1.3216637e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1351546e-05	7.5970350e+00	1.1331972e+01	1.2827322e+01	1.3156263e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1483123e-05	7.5651821e+00	1.1282326e+01	1.2769058e+01	1.3096085e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1616225e-05	7.5335437e+00	1.1233048e+01	1.2711250e+01	1.3036106e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1750870e-05	7.5020843e+00	1.1184079e+01	1.2653827e+01	1.2976326e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1887075e-05	7.4706971e+00	1.1135244e+01	1.2596567e+01	1.2916746e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2024859e-05	7.4393865e+00	1.1086550e+01	1.2539478e+01	1.2857367e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2164241e-05	7.4081571e+00	1.1038004e+01	1.2482569e+01	1.2798190e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2305238e-05	7.3770131e+00	1.0989612e+01	1.2425848e+01	1.2739217e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2447869e-05	7.3459588e+00	1.0941381e+01	1.2369322e+01	1.2680447e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2592154e-05	7.3149983e+00	1.0893318e+01	1.2312999e+01	1.2621883e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2738111e-05	7.2841356e+00	1.0845429e+01	1.2256887e+01	1.2563525e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2885759e-05	7.2533745e+00	1.0797720e+01	1.2200992e+01	1.2505374e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3035119e-05	7.2227187e+00	1.0750196e+01	1.2145321e+01	1.2447432e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3186211e-05	7.1921716e+00	1.0702862e+01	1.2089880e+01	1.2389698e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3339054e-05	7.1617418e+00	1.0655734e+01	1.2034685e+01	1.2332175e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3493668e-05	7.1316146e+00	1.0609136e+01	1.1980112e+01	1.2274864e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3650074e-05	7.1015625e+00	1.0562667e+01	1.1925699e+01	1.2217764e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3808294e-05	7.0715899e+00	1.0516334e+01	1.1871452e+01	1.2160878e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3968347e-05	7.0417013e+00	1.0470144e+01	1.1817381e+01	1.2104206e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4130256e-05	7.0119011e+00	1.0424104e+01	1.1763493e+01	1.2047749e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4294041e-05	6.9821935e+00	1.0378222e+01	1.1709795e+01	1.1991509e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4459725e-05	6.9525827e+00	1.0332502e+01	1.1656296e+01	1.1935486e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4627329e-05	6.9230727e+00	1.0286953e+01	1.1603003e+01	1.1879682e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4796876e-05	6.8936673e+00	1.0241579e+01	1.1549921e+01	1.1824097e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4968388e-05	6.8643703e+00	1.0196387e+01	1.1497059e+01	1.1768732e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5141888e-05	6.8351852e+00	1.0151382e+01	1.1444422e+01	1.1713589e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5317399e-05	6.8061153e+00	1.0106570e+01	1.1392015e+01	1.1658668e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5494944e-05	6.7772865e+00	1.0062112e+01	1.1340054e+01	1.1603970e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5674548e-05	6.7486474e+00	1.0017942e+01	1.1288451e+01	1.1549497e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5856233e-05	6.7200854e+00	9.9739195e+00	1.1237013e+01	1.1495250e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6040024e-05	6.6916053e+00	9.9300505e+00	1.1185749e+01	1.1441229e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6225946e-05	6.6632119e+00	9.8863419e+00	1.1134667e+01	1.1387435e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6414023e-05	6.6349098e+00	9.8428000e+00	1.1083773e+01	1.1333870e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6604279e-05	6.6067035e+00	9.7994311e+00	1.1033076e+01	1.1280534e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6796741e-05	6.5785976e+00	9.7562410e+00	1.0982582e+01	1.1227429e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6991434e-05	6.5505963e+00	9.7132355e+00	1.0932297e+01	1.1174555e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7188383e-05	6.5227041e+00	9.6704199e+00	1.0882229e+01	1.1121914e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7387616e-05	6.4949249e+00	9.6277995e+00	1.0832383e+01	1.1069507e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7589157e-05	6.4672628e+00	9.5853789e+00	1.0782765e+01	1.1017334e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7793035e-05	6.4397268e+00	9.5431784e+00	1.0733398e+01	1.0965396e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7999276e-05	6.4124021e+00	9.5014511e+00	1.0684579e+01	1.0913696e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8207907e-05	6.3851851e+00	9.4598733e+00	1.0635930e+01	1.0862232e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8418957e-05	6.3580801e+00	9.4184511e+00	1.0587456e+01	1.0811008e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8632453e-05	6.3310912e+00	9.3771904e+00	1.0539167e+01	1.0760023e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8848424e-05	6.3042224e+00	9.3360968e+00	1.0491068e+01	1.0709279e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9066898e-05	6.2774775e+00	9.2951760e+00	1.0443166e+01	1.0658776e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9287904e-05	6.2508603e+00	9.2544330e+00	1.0395467e+01	1.0608516e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9511472e-05	6.2243742e+00	9.2138729e+00	1.0347978e+01	1.0558500e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9737632e-05	6.1980225e+00	9.1735001e+00	1.0300703e+01	1.0508728e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9966413e-05	6.1718084e+00	9.1333191e+00	1.0253649e+01	1.0459203e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0197845e-05	6.1457347e+00	9.0933336e+00	1.0206819e+01	1.0409946e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0431961e-05	6.1198039e+00	9.0535473e+00	1.0160220e+01	1.0360995e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0668789e-05	6.0941351e+00	9.0141669e+00	1.0114075e+01	1.0312347e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0908364e-05	6.0686698e+00	8.9750897e+00	1.0068275e+01	1.0263996e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1150714e-05	6.0433111e+00	8.9361453e+00	1.0022634e+01	1.0215940e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1395875e-05	6.0180624e+00	8.8973391e+00	9.9771582e+00	1.0168174e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1643876e-05	5.9929272e+00	8.8586763e+00	9.9318538e+00	1.0120693e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1894753e-05	5.9679086e+00	8.8201619e+00	9.8867268e+00	1.0073494e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2148537e-05	5.9430096e+00	8.7818007e+00	9.8417830e+00	1.0026572e+01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2405263e-05	5.9182330e+00	8.7435972e+00	9.7970278e+00	9.9799230e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2664965e-05	5.8935815e+00	8.7055557e+00	9.7524662e+00	9.9335433e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2927677e-05	5.8690574e+00	8.6676800e+00	9.7081031e+00	9.8874285e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3193434e-05	5.8446628e+00	8.6299738e+00	9.6639427e+00	9.8415743e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3462271e-05	5.8203994e+00	8.5924403e+00	9.6199890e+00	9.7959767e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3734225e-05	5.7962891e+00	8.5551088e+00	9.5762782e+00	9.7506314e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4009331e-05	5.7725316e+00	8.5182435e+00	9.5331357e+00	9.7055344e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4287625e-05	5.7488555e+00	8.4814879e+00	9.4901222e+00	9.6606813e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4569145e-05	5.7252640e+00	8.4448469e+00	9.4472438e+00	9.6160682e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4853929e-05	5.7017599e+00	8.4083250e+00	9.4045064e+00	9.5716907e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5142013e-05	5.6783460e+00	8.3719269e+00	9.3619156e+00	9.5275448e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5433437e-05	5.6550249e+00	8.3356568e+00	9.3194769e+00	9.4836262e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5728239e-05	5.6317990e+00	8.2995189e+00	9.2771955e+00	9.4399309e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6026457e-05	5.6086705e+00	8.2635168e+00	9.2350765e+00	9.3964546e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6328133e-05	5.5856414e+00	8.2276542e+00	9.1931244e+00	9.3531932e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6633305e-05	5.5627135e+00	8.1919344e+00	9.1513437e+00	9.3101425e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6942014e-05	5.5398884e+00	8.1563601e+00	9.1097384e+00	9.2672983e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7254302e-05	5.5171674e+00	8.1209341e+00	9.0683120e+00	9.2246565e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7570209e-05	5.4946986e+00	8.0859170e+00	9.0273017e+00	9.1822130e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7889778e-05	5.4723966e+00	8.0511592e+00	8.9865733e+00	9.1399635e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8213051e-05	5.4501494e+00	8.0164647e+00	8.9459506e+00	9.0979039e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8540072e-05	5.4279597e+00	7.9818391e+00	8.9054398e+00	9.0560300e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8870883e-05	5.4058300e+00	7.9472879e+00	8.8650467e+00	9.0143377e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9205528e-05	5.3837628e+00	7.9128164e+00	8.8247770e+00	8.9728228e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9544052e-05	5.3617605e+00	7.8784302e+00	8.7846365e+00	8.9314812e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9886500e-05	5.3398252e+00	7.8441344e+00	8.7446304e+00	8.8903086e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0232918e-05	5.3179589e+00	7.8099345e+00	8.7047642e+00	8.8493009e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0583351e-05	5.2961636e+00	7.7758354e+00	8.6650427e+00	8.8084539e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0937845e-05	5.2744410e+00	7.7418423e+00	8.6254708e+00	8.7677635e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1296449e-05	5.2527924e+00	7.7079601e+00	8.5860529e+00	8.7272256e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1659209e-05	5.2312582e+00	7.6742050e+00	8.5468249e+00	8.6868359e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2026175e-05	5.2101065e+00	7.6406610e+00	8.5080066e+00	8.6465902e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2397393e-05	5.1889547e+00	7.6072187e+00	8.4692916e+00	8.6064845e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2772915e-05	5.1678070e+00	7.5738835e+00	8.4306860e+00	8.5665145e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3152789e-05	5.1466678e+00	7.5406608e+00	8.3921962e+00	8.5266762e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3537066e-05	5.1255415e+00	7.5075556e+00	8.3538280e+00	8.4869652e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3925798e-05	5.1044328e+00	7.4745730e+00	8.3155875e+00	8.4473775e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4319035e-05	5.0833463e+00	7.4417179e+00	8.2774804e+00	8.4079089e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4716831e-05	5.0622867e+00	7.4089950e+00	8.2395125e+00	8.3685552e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5119237e-05	5.0412590e+00	7.3764090e+00	8.2016892e+00	8.3293123e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5526308e-05	5.0202682e+00	7.3439641e+00	8.1640158e+00	8.2901760e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5938097e-05	4.9993192e+00	7.3116646e+00	8.1264974e+00	8.2511422e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6354659e-05	4.9784173e+00	7.2795145e+00	8.0891389e+00	8.2122066e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6776049e-05	4.9574156e+00	7.2475855e+00	8.0520234e+00	8.1733651e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7202324e-05	4.9364182e+00	7.2158370e+00	8.0151045e+00	8.1346136e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7633540e-05	4.9155350e+00	7.1842252e+00	7.9783321e+00	8.0959478e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8069755e-05	4.8947688e+00	7.1527541e+00	7.9417115e+00	8.0573637e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8511025e-05	4.8741224e+00	7.1214274e+00	7.9052474e+00	8.0188570e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8957410e-05	4.8535985e+00	7.0902487e+00	7.8689446e+00	7.9804236e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9408969e-05	4.8331994e+00	7.0592213e+00	7.8328075e+00	7.9420593e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9865763e-05	4.8129273e+00	7.0283480e+00	7.7968401e+00	7.9037599e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0327851e-05	4.7927841e+00	6.9976315e+00	7.7610463e+00	7.8656000e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0795295e-05	4.7727716e+00	6.9670742e+00	7.7254295e+00	7.8277932e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1268158e-05	4.7528911e+00	6.9366779e+00	7.6899929e+00	7.7903419e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1746501e-05	4.7331439e+00	6.9064443e+00	7.6547392e+00	7.7532352e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2230389e-05	4.7135592e+00	6.8764331e+00	7.6197211e+00	7.7164618e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2719886e-05	4.6942825e+00	6.8469440e+00	7.5851964e+00	7.6800107e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3215056e-05	4.6750950e+00	6.8175255e+00	7.5507797e+00	7.6438709e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3715966e-05	4.6559986e+00	6.7881819e+00	7.5164758e+00	7.6080312e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4222683e-05	4.6369953e+00	6.7589173e+00	7.4822893e+00	7.5724807e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4735272e-05	4.6180865e+00	6.7297356e+00	7.4482245e+00	7.5372081e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5253803e-05	4.5992737e+00	6.7006407e+00	7.4142859e+00	7.5022025e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5778345e-05	4.5805580e+00	6.6716365e+00	7.3804772e+00	7.4674528e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6308966e-05	4.5619405e+00	6.6427264e+00	7.3468025e+00	7.4329478e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6845738e-05	4.5434217e+00	6.6139139e+00	7.3132651e+00	7.3986766e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7388732e-05	4.5250021e+00	6.5852023e+00	7.2798683e+00	7.3646280e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7938020e-05	4.5066817e+00	6.5565947e+00	7.2466151e+00	7.3307910e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8493674e-05	4.4884604e+00	6.5280939e+00	7.2135082e+00	7.2971545e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9055769e-05	4.4706124e+00	6.4998368e+00	7.1807769e+00	7.2637074e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9624380e-05	4.4529429e+00	6.4717309e+00	7.1482628e+00	7.2304387e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0199581e-05	4.4352810e+00	6.4436958e+00	7.1158275e+00	7.1973372e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0781449e-05	4.4176296e+00	6.4157355e+00	7.0834758e+00	7.1643919e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1370062e-05	4.3999916e+00	6.3878540e+00	7.0512127e+00	7.1315918e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1965498e-05	4.3823700e+00	6.3600552e+00	7.0190427e+00	7.0989257e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2567835e-05	4.3647677e+00	6.3323429e+00	6.9869706e+00	7.0663826e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3177155e-05	4.3471878e+00	6.3047207e+00	6.9550007e+00	7.0339514e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3793536e-05	4.3296331e+00	6.2771922e+00	6.9231375e+00	7.0016210e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4417063e-05	4.3121068e+00	6.2497608e+00	6.8913851e+00	6.9693804e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5047817e-05	4.2946118e+00	6.2224296e+00	6.8597475e+00	6.9372184e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5685881e-05	4.2771511e+00	6.1952018e+00	6.8282286e+00	6.9051241e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6331342e-05	4.2597187e+00	6.1681100e+00	6.7968587e+00	6.8730863e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6984284e-05	4.2422828e+00	6.1412734e+00	6.7657445e+00	6.8410939e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.7644795e-05	4.2249022e+00	6.1145079e+00	6.7347236e+00	6.8091359e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8312962e-05	4.2075792e+00	6.0878177e+00	6.7038008e+00	6.7772013e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8988873e-05	4.1903161e+00	6.0612067e+00	6.6729804e+00	6.7452788e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.9672619e-05	4.1731152e+00	6.0346789e+00	6.6422670e+00	6.7133576e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.0364291e-05	4.1559785e+00	6.0082380e+00	6.6116647e+00	6.6814557e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.1063979e-05	4.1389081e+00	5.9818877e+00	6.5811775e+00	6.6497241e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.1771778e-05	4.1219058e+00	5.9556317e+00	6.5508095e+00	6.6181823e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.2487781e-05	4.1049734e+00	5.9294732e+00	6.5205643e+00	6.5868261e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.3212084e-05	4.0881125e+00	5.9034156e+00	6.4904454e+00	6.5556515e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.3944781e-05	4.0713246e+00	5.8774620e+00	6.4604561e+00	6.5246543e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.4685972e-05	4.0546110e+00	5.8516153e+00	6.4305994e+00	6.4938303e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.5435753e-05	4.0381158e+00	5.8259918e+00	6.4010401e+00	6.4631754e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.6194226e-05	4.0217313e+00	5.8005077e+00	6.3716577e+00	6.4326854e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.6961490e-05	4.0053793e+00	5.7751028e+00	6.3423650e+00	6.4023563e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.7737647e-05	3.9890628e+00	5.7497809e+00	6.3131664e+00	6.3721839e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.8522801e-05	3.9727845e+00	5.7245458e+00	6.2840664e+00	6.3421640e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.9317056e-05	3.9565472e+00	5.6994013e+00	6.2550692e+00	6.3122925e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.0120517e-05	3.9403537e+00	5.6743508e+00	6.2261789e+00	6.2825653e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.0933291e-05	3.9242067e+00	5.6493978e+00	6.1973994e+00	6.2529781e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.1755486e-05	3.9081091e+00	5.6245455e+00	6.1687346e+00	6.2235270e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.2587212e-05	3.8920633e+00	5.5997972e+00	6.1401881e+00	6.1942076e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.3428577e-05	3.8760723e+00	5.5751559e+00	6.1117633e+00	6.1650160e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.4279695e-05	3.8601385e+00	5.5506242e+00	6.0834635e+00	6.1359479e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.5140679e-05	3.8442640e+00	5.5262274e+00	6.0553225e+00	6.1069992e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.6011642e-05	3.8284496e+00	5.5020365e+00	6.0274365e+00	6.0781658e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.6892701e-05	3.8127007e+00	5.4779365e+00	5.9996484e+00	6.0494435e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.7783972e-05	3.7970195e+00	5.4539305e+00	5.9719622e+00	6.0208283e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.8685574e-05	3.7814083e+00	5.4300216e+00	5.9443817e+00	5.9923158e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.9597627e-05	3.7658692e+00	5.4062125e+00	5.9169105e+00	5.9639021e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.0520251e-05	3.7504043e+00	5.3825060e+00	5.8895522e+00	5.9355869e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.1453569e-05	3.7350156e+00	5.3589045e+00	5.8623099e+00	5.9073900e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.2397706e-05	3.7197049e+00	5.3354103e+00	5.8351869e+00	5.8793208e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.3352786e-05	3.7044738e+00	5.3120255e+00	5.8081858e+00	5.8513868e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.4318937e-05	3.6893240e+00	5.2887518e+00	5.7813095e+00	5.8235953e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.5296286e-05	3.6742568e+00	5.2655907e+00	5.7545602e+00	5.7959538e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.6284964e-05	3.6592735e+00	5.2425437e+00	5.7279400e+00	5.7684697e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.7285102e-05	3.6444408e+00	5.2198017e+00	5.7016212e+00	5.7411504e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.8296833e-05	3.6297064e+00	5.1972116e+00	5.6754673e+00	5.7140033e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.9320290e-05	3.6150386e+00	5.1746802e+00	5.6493960e+00	5.6870359e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.0355611e-05	3.6004389e+00	5.1522106e+00	5.6234105e+00	5.6602555e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.1402932e-05	3.5859087e+00	5.1298056e+00	5.5975143e+00	5.6336695e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.2462393e-05	3.5714489e+00	5.1074677e+00	5.5717104e+00	5.6072854e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.3534134e-05	3.5570607e+00	5.0851996e+00	5.5460020e+00	5.5811107e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.4618297e-05	3.5427449e+00	5.0630038e+00	5.5203917e+00	5.5551526e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.5715028e-05	3.5285021e+00	5.0408826e+00	5.4948823e+00	5.5294186e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.6824470e-05	3.5143327e+00	5.0188380e+00	5.4694762e+00	5.5039162e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.7946773e-05	3.5002369e+00	4.9968720e+00	5.4441757e+00	5.4786527e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.9082084e-05	3.4862147e+00	4.9749865e+00	5.4189825e+00	5.4536356e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0023055e-04	3.4723255e+00	4.9532279e+00	5.3939554e+00	5.4288680e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0139234e-04	3.4587104e+00	4.9317042e+00	5.3692310e+00	5.4042155e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0256759e-04	3.4451077e+00	4.9102201e+00	5.3445614e+00	5.3796116e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0375646e-04	3.4315192e+00	4.8887786e+00	5.3199502e+00	5.3550574e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0495911e-04	3.4179467e+00	4.8673828e+00	5.2954010e+00	5.3305540e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0617570e-04	3.4043920e+00	4.8460357e+00	5.2709170e+00	5.3061024e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0740639e-04	3.3908568e+00	4.8247401e+00	5.2465017e+00	5.2817035e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0865135e-04	3.3773428e+00	4.8034988e+00	5.2221583e+00	5.2573585e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0991074e-04	3.3638516e+00	4.7823146e+00	5.1978900e+00	5.2330684e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1118473e-04	3.3503849e+00	4.7611901e+00	5.1736998e+00	5.2088342e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1247348e-04	3.3369443e+00	4.7401279e+00	5.1495906e+00	5.1846570e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1377717e-04	3.3235313e+00	4.7191304e+00	5.1255651e+00	5.1605377e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1509598e-04	3.3101473e+00	4.6981999e+00	5.1016259e+00	5.1364775e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1643007e-04	3.2968406e+00	4.6774259e+00	5.0778855e+00	5.1124773e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1777962e-04	3.2835724e+00	4.6567358e+00	5.0542519e+00	5.0885383e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1914481e-04	3.2703236e+00	4.6360934e+00	5.0306794e+00	5.0646614e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2052583e-04	3.2570960e+00	4.6155019e+00	5.0071715e+00	5.0408477e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2192286e-04	3.2438915e+00	4.5949640e+00	4.9837316e+00	5.0170981e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2333608e-04	3.2307119e+00	4.5744828e+00	4.9603631e+00	4.9934139e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2476568e-04	3.2175589e+00	4.5540611e+00	4.9370690e+00	4.9697959e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2621185e-04	3.2044343e+00	4.5337016e+00	4.9138526e+00	4.9462452e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2767479e-04	3.1913398e+00	4.5134070e+00	4.8907169e+00	4.9227629e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2915468e-04	3.1782770e+00	4.4931797e+00	4.8676648e+00	4.8993500e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3065172e-04	3.1652474e+00	4.4730224e+00	4.8446989e+00	4.8760075e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3216612e-04	3.1522527e+00	4.4529371e+00	4.8218220e+00	4.8527365e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3369807e-04	3.1393105e+00	4.4329561e+00	4.7990724e+00	4.8295380e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3524778e-04	3.1264527e+00	4.4131375e+00	4.7765204e+00	4.8064131e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3681545e-04	3.1136194e+00	4.3933704e+00	4.7540318e+00	4.7833627e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3840129e-04	3.1008125e+00	4.3736581e+00	4.7316100e+00	4.7603879e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4000552e-04	3.0880340e+00	4.3540033e+00	4.7092585e+00	4.7374898e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4162834e-04	3.0752857e+00	4.3344090e+00	4.6869803e+00	4.7146694e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4326996e-04	3.0625694e+00	4.3148781e+00	4.6647787e+00	4.6919277e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4493062e-04	3.0498870e+00	4.2954131e+00	4.6426569e+00	4.6692658e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4661053e-04	3.0372401e+00	4.2760168e+00	4.6206176e+00	4.6466846e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4830990e-04	3.0246306e+00	4.2566918e+00	4.5986638e+00	4.6241853e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5002898e-04	3.0120600e+00	4.2374404e+00	4.5767981e+00	4.6017689e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5176798e-04	2.9995300e+00	4.2182649e+00	4.5550231e+00	4.5794363e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5352714e-04	2.9870421e+00	4.1991676e+00	4.5333413e+00	4.5571887e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5530669e-04	2.9746475e+00	4.1802345e+00	4.5118630e+00	4.5350271e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5710686e-04	2.9623029e+00	4.1613920e+00	4.4904931e+00	4.5129525e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5892790e-04	2.9499905e+00	4.1426098e+00	4.4691919e+00	4.4909660e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6077005e-04	2.9377124e+00	4.1238906e+00	4.4479628e+00	4.4690686e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6263356e-04	2.9254703e+00	4.1052371e+00	4.4268087e+00	4.4472612e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6451866e-04	2.9132662e+00	4.0866519e+00	4.4057327e+00	4.4255451e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6642561e-04	2.9011018e+00	4.0681376e+00	4.3847377e+00	4.4039211e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6835467e-04	2.8889790e+00	4.0496965e+00	4.3638265e+00	4.3823904e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7030608e-04	2.8768995e+00	4.0313310e+00	4.3430017e+00	4.3609540e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7228012e-04	2.8648649e+00	4.0130432e+00	4.3222660e+00	4.3396128e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7427704e-04	2.8528768e+00	3.9948352e+00	4.3016217e+00	4.3183680e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7629710e-04	2.8409369e+00	3.9767089e+00	4.2810710e+00	4.2972206e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7834058e-04	2.8290599e+00	3.9587005e+00	4.2606549e+00	4.2761716e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8040774e-04	2.8172672e+00	3.9408628e+00	4.2404329e+00	4.2552221e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8249886e-04	2.8055159e+00	3.9230837e+00	4.2202789e+00	4.2343730e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8461423e-04	2.7938077e+00	3.9053658e+00	4.2001956e+00	4.2136255e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8675411e-04	2.7821443e+00	3.8877114e+00	4.1801860e+00	4.1929806e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8891880e-04	2.7705273e+00	3.8701230e+00	4.1602529e+00	4.1724392e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9110857e-04	2.7589583e+00	3.8526028e+00	4.1403989e+00	4.1520025e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9332373e-04	2.7474387e+00	3.8351530e+00	4.1206265e+00	4.1316715e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9556457e-04	2.7359699e+00	3.8177757e+00	4.1009382e+00	4.1114471e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9783138e-04	2.7245531e+00	3.8004726e+00	4.0813363e+00	4.0913305e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0012446e-04	2.7131897e+00	3.7832458e+00	4.0618228e+00	4.0713228e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0244412e-04	2.7018806e+00	3.7660966e+00	4.0423997e+00	4.0514304e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0479067e-04	2.6906270e+00	3.7490267e+00	4.0230689e+00	4.0316572e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0716442e-04	2.6795003e+00	3.7321500e+00	4.0039549e+00	4.0120017e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0956569e-04	2.6684350e+00	3.7153620e+00	3.9849437e+00	3.9924621e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1199478e-04	2.6574080e+00	3.6986257e+00	3.9659952e+00	3.9730369e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1445204e-04	2.6464209e+00	3.6819435e+00	3.9471123e+00	3.9537245e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1693777e-04	2.6354751e+00	3.6653176e+00	3.9282974e+00	3.9345234e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1945232e-04	2.6245718e+00	3.6487501e+00	3.9095530e+00	3.9154319e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2199601e-04	2.6137124e+00	3.6322430e+00	3.8908815e+00	3.8964484e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2456919e-04	2.6028981e+00	3.6157983e+00	3.8722851e+00	3.8775714e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2717220e-04	2.5921299e+00	3.5994177e+00	3.8537659e+00	3.8587993e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2980537e-04	2.5814089e+00	3.5831029e+00	3.8353260e+00	3.8401304e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3246907e-04	2.5707360e+00	3.5668555e+00	3.8169670e+00	3.8215632e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3516364e-04	2.5601120e+00	3.5506769e+00	3.7986908e+00	3.8030962e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3788945e-04	2.5495660e+00	3.5346072e+00	3.7805454e+00	3.7847276e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4064685e-04	2.5391314e+00	3.5186921e+00	3.7625865e+00	3.7664560e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4343621e-04	2.5287265e+00	3.5028207e+00	3.7446798e+00	3.7482797e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4625791e-04	2.5183527e+00	3.4869950e+00	3.7268278e+00	3.7301972e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4911231e-04	2.5080111e+00	3.4712171e+00	3.7090329e+00	3.7122068e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5199979e-04	2.4977031e+00	3.4554888e+00	3.6912977e+00	3.6943069e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5492075e-04	2.4874297e+00	3.4398121e+00	3.6736242e+00	3.6764961e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5787556e-04	2.4771919e+00	3.4241888e+00	3.6560148e+00	3.6587726e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6086462e-04	2.4669909e+00	3.4086204e+00	3.6384715e+00	3.6411349e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6388833e-04	2.4568273e+00	3.3931086e+00	3.6209963e+00	3.6235814e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6694709e-04	2.4467022e+00	3.3776549e+00	3.6035909e+00	3.6061106e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7004130e-04	2.4366161e+00	3.3622604e+00	3.5862572e+00	3.5887208e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7317138e-04	2.4265697e+00	3.3469263e+00	3.5689966e+00	3.5714104e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7633773e-04	2.4166398e+00	3.3317881e+00	3.5519326e+00	3.5541778e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7954079e-04	2.4067522e+00	3.3167154e+00	3.5349472e+00	3.5370216e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8278098e-04	2.3968855e+00	3.3016703e+00	3.5180065e+00	3.5199400e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8605872e-04	2.3870406e+00	3.2866551e+00	3.5011128e+00	3.5029314e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8937446e-04	2.3772189e+00	3.2716722e+00	3.4842688e+00	3.4859944e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9272862e-04	2.3674213e+00	3.2567240e+00	3.4674766e+00	3.4691273e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9612167e-04	2.3576489e+00	3.2418125e+00	3.4507388e+00	3.4523284e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9955405e-04	2.3479027e+00	3.2269402e+00	3.4340576e+00	3.4355964e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0302621e-04	2.3381836e+00	3.2121092e+00	3.4174350e+00	3.4189294e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0653862e-04	2.3284925e+00	3.1973217e+00	3.4008733e+00	3.4023260e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1009174e-04	2.3188301e+00	3.1825797e+00	3.3843744e+00	3.3857845e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1368604e-04	2.3091972e+00	3.1678853e+00	3.3679402e+00	3.3693034e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1732201e-04	2.2996383e+00	3.1532572e+00	3.3516102e+00	3.3528811e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2100012e-04	2.2901927e+00	3.1387121e+00	3.3354197e+00	3.3365160e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2472087e-04	2.2807487e+00	3.1242090e+00	3.3192733e+00	3.3202064e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2848474e-04	2.2713078e+00	3.1097503e+00	3.3031735e+00	3.3039509e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3229224e-04	2.2618720e+00	3.0953383e+00	3.2871230e+00	3.2877478e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3614387e-04	2.2524430e+00	3.0809750e+00	3.2711241e+00	3.2715955e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4004015e-04	2.2430228e+00	3.0666628e+00	3.2551795e+00	3.2554925e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4398159e-04	2.2336132e+00	3.0524036e+00	3.2392915e+00	3.2394371e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4796872e-04	2.2242162e+00	3.0381995e+00	3.2234623e+00	3.2234277e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5200206e-04	2.2148338e+00	3.0240525e+00	3.2076944e+00	3.2074629e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5608215e-04	2.2054679e+00	3.0099643e+00	3.1919898e+00	3.1915409e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6020953e-04	2.1961205e+00	2.9959369e+00	3.1763506e+00	3.1756602e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6438476e-04	2.1867938e+00	2.9819719e+00	3.1607788e+00	3.1598192e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6860838e-04	2.1774272e+00	2.9681146e+00	3.1453263e+00	3.1440164e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7288096e-04	2.1680861e+00	2.9543223e+00	3.1299443e+00	3.1282500e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7720306e-04	2.1587879e+00	2.9405855e+00	3.1146223e+00	3.1125186e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8157526e-04	2.1495339e+00	2.9269061e+00	3.0993623e+00	3.0968206e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8599814e-04	2.1403253e+00	2.9132857e+00	3.0841666e+00	3.0811543e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9047228e-04	2.1311632e+00	2.8997260e+00	3.0690370e+00	3.0655181e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9499828e-04	2.1220489e+00	2.8862285e+00	3.0539756e+00	3.0499106e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9957675e-04	2.1129832e+00	2.8727946e+00	3.0389840e+00	3.0343300e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0420829e-04	2.1039671e+00	2.8594255e+00	3.0240640e+00	3.0188232e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0889350e-04	2.0950015e+00	2.8461224e+00	3.0092172e+00	3.0034555e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1363303e-04	2.0860871e+00	2.8328862e+00	2.9944448e+00	2.9882236e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1842749e-04	2.0772244e+00	2.8197178e+00	2.9797481e+00	2.9731235e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2327753e-04	2.0684432e+00	2.8066769e+00	2.9651786e+00	2.9581515e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2818378e-04	2.0597631e+00	2.7938027e+00	2.9507700e+00	2.9433035e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3314690e-04	2.0511176e+00	2.7809610e+00	2.9364086e+00	2.9285758e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3816755e-04	2.0425078e+00	2.7681536e+00	2.9220964e+00	2.9139645e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4324640e-04	2.0339347e+00	2.7553824e+00	2.9078354e+00	2.8994656e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4838411e-04	2.0253989e+00	2.7426494e+00	2.8936275e+00	2.8850753e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5358138e-04	2.0169015e+00	2.7299561e+00	2.8794746e+00	2.8707898e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5883889e-04	2.0084429e+00	2.7173044e+00	2.8653784e+00	2.8566050e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6415734e-04	2.0000239e+00	2.7046958e+00	2.8513406e+00	2.8425172e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6953743e-04	1.9916449e+00	2.6921321e+00	2.8373627e+00	2.8285225e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7497989e-04	1.9833064e+00	2.6796147e+00	2.8234463e+00	2.8146169e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8048543e-04	1.9750085e+00	2.6671450e+00	2.8095925e+00	2.8007966e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8605478e-04	1.9667516e+00	2.6547244e+00	2.7958027e+00	2.7870578e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9168869e-04	1.9586659e+00	2.6424160e+00	2.7821901e+00	2.7733965e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9738791e-04	1.9506152e+00	2.6301563e+00	2.7686384e+00	2.7598088e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0315318e-04	1.9425728e+00	2.6179338e+00	2.7551254e+00	2.7462909e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0898528e-04	1.9345400e+00	2.6057502e+00	2.7416532e+00	2.7328389e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1488498e-04	1.9265181e+00	2.5936072e+00	2.7282238e+00	2.7194489e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2085307e-04	1.9185084e+00	2.5815064e+00	2.7148392e+00	2.7061170e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2689033e-04	1.9105124e+00	2.5694494e+00	2.7015012e+00	2.6928394e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3299757e-04	1.9025313e+00	2.5574377e+00	2.6882117e+00	2.6796121e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3917560e-04	1.8945665e+00	2.5454727e+00	2.6749724e+00	2.6664314e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4542524e-04	1.8866193e+00	2.5335557e+00	2.6617851e+00	2.6532932e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5174732e-04	1.8786911e+00	2.5216881e+00	2.6486514e+00	2.6401937e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5814268e-04	1.8707832e+00	2.5098709e+00	2.6355728e+00	2.6271290e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6461216e-04	1.8628863e+00	2.4981417e+00	2.6225791e+00	2.6140953e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.7115664e-04	1.8549969e+00	2.4865184e+00	2.6096845e+00	2.6010887e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.7777698e-04	1.8471378e+00	2.4749271e+00	2.5968326e+00	2.5881053e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8447405e-04	1.8393099e+00	2.4633695e+00	2.5840253e+00	2.5751412e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.9124875e-04	1.8315141e+00	2.4518474e+00	2.5712644e+00	2.5621925e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.9810197e-04	1.8237513e+00	2.4403624e+00	2.5585516e+00	2.5492553e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.0503463e-04	1.8160223e+00	2.4289161e+00	2.5458888e+00	2.5363501e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.1204765e-04	1.8083278e+00	2.4175100e+00	2.5332775e+00	2.5235381e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.1914196e-04	1.8006683e+00	2.4061456e+00	2.5207194e+00	2.5108197e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.2631849e-04	1.7930446e+00	2.3948244e+00	2.5082158e+00	2.4981918e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.3357822e-04	1.7854570e+00	2.3835477e+00	2.4957682e+00	2.4856514e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.4092209e-04	1.7779059e+00	2.3723167e+00	2.4833778e+00	2.4731955e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.4835108e-04	1.7703916e+00	2.3611327e+00	2.4710458e+00	2.4608209e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.5586618e-04	1.7630266e+00	2.3500748e+00	2.4588744e+00	2.4485247e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.6346839e-04	1.7556901e+00	2.3390600e+00	2.4467557e+00	2.4363038e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.7115872e-04	1.7483635e+00	2.3280763e+00	2.4346737e+00	2.4241550e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.7893819e-04	1.7410479e+00	2.3171254e+00	2.4226302e+00	2.4120755e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.8680784e-04	1.7337446e+00	2.3062090e+00	2.4106273e+00	2.4000620e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.9476870e-04	1.7264550e+00	2.2953290e+00	2.3986666e+00	2.3881117e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.0282183e-04	1.7191802e+00	2.2844869e+00	2.3867500e+00	2.3762213e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.1096831e-04	1.7119216e+00	2.2736844e+00	2.3748793e+00	2.3643879e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.1920922e-04	1.7046804e+00	2.2629231e+00	2.3630562e+00	2.3526083e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.2754564e-04	1.6974578e+00	2.2522047e+00	2.3512822e+00	2.3408797e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.3597870e-04	1.6902551e+00	2.2415305e+00	2.3395590e+00	2.3291988e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.4450950e-04	1.6830736e+00	2.2309020e+00	2.3278880e+00	2.3175626e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.5313919e-04	1.6759147e+00	2.2203317e+00	2.3162934e+00	2.3059681e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.6186890e-04	1.6687797e+00	2.2098240e+00	2.3047831e+00	2.2944122e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.7069980e-04	1.6616693e+00	2.1993600e+00	2.2933165e+00	2.2828919e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.7963306e-04	1.6545848e+00	2.1889409e+00	2.2818955e+00	2.2714042e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.8866987e-04	1.6475274e+00	2.1785681e+00	2.2705217e+00	2.2599458e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.9781142e-04	1.6404981e+00	2.1682430e+00	2.2591966e+00	2.2485139e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.0705894e-04	1.6334980e+00	2.1579667e+00	2.2479218e+00	2.2371068e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.1641364e-04	1.6265284e+00	2.1477404e+00	2.2366988e+00	2.2257294e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.2587677e-04	1.6195901e+00	2.1375650e+00	2.2255289e+00	2.2143873e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.3544959e-04	1.6126843e+00	2.1274416e+00	2.2144134e+00	2.2030863e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.4513338e-04	1.6058119e+00	2.1173709e+00	2.2033536e+00	2.1918321e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.5492940e-04	1.5989737e+00	2.1073537e+00	2.1923504e+00	2.1806301e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.6483898e-04	1.5921707e+00	2.0973905e+00	2.1814049e+00	2.1694862e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.7486341e-04	1.5854057e+00	2.0875844e+00	2.1705971e+00	2.1584060e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.8500405e-04	1.5786772e+00	2.0778223e+00	2.1598402e+00	2.1473951e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.9526222e-04	1.5719856e+00	2.0680909e+00	2.1491246e+00	2.1364592e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.0563929e-04	1.5653316e+00	2.0583917e+00	2.1384515e+00	2.1256040e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.1613665e-04	1.5587158e+00	2.0487258e+00	2.1278226e+00	2.1148350e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.2675568e-04	1.5521386e+00	2.0390943e+00	2.1172389e+00	2.1041581e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.3749780e-04	1.5456004e+00	2.0294985e+00	2.1067018e+00	2.0935787e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.4836444e-04	1.5391015e+00	2.0199393e+00	2.0962125e+00	2.0831027e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.5935703e-04	1.5326421e+00	2.0104177e+00	2.0857718e+00	2.0727356e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.7047703e-04	1.5262224e+00	2.0009347e+00	2.0753808e+00	2.0624830e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.8172593e-04	1.5198423e+00	1.9914911e+00	2.0650404e+00	2.0523508e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.9310521e-04	1.5135016e+00	1.9820876e+00	2.0547513e+00	2.0423444e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0046164e-03	1.5072615e+00	1.9727670e+00	2.0445666e+00	2.0324607e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0162610e-03	1.5011298e+00	1.9635357e+00	2.0344939e+00	2.0226203e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0280406e-03	1.4950053e+00	1.9543246e+00	2.0244472e+00	2.0128038e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0399567e-03	1.4888886e+00	1.9451351e+00	2.0144281e+00	2.0030115e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0520110e-03	1.4827808e+00	1.9359686e+00	2.0044380e+00	1.9932439e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0642049e-03	1.4766826e+00	1.9268264e+00	1.9944784e+00	1.9835014e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0765402e-03	1.4705948e+00	1.9177097e+00	1.9845507e+00	1.9737844e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0890185e-03	1.4645183e+00	1.9086198e+00	1.9746563e+00	1.9640934e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1016415e-03	1.4584538e+00	1.8995580e+00	1.9647966e+00	1.9544287e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1144107e-03	1.4524021e+00	1.8905254e+00	1.9549728e+00	1.9447908e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1273279e-03	1.4463639e+00	1.8815232e+00	1.9451861e+00	1.9351802e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1403949e-03	1.4403400e+00	1.8725525e+00	1.9354378e+00	1.9255971e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1536133e-03	1.4343311e+00	1.8636142e+00	1.9257289e+00	1.9160422e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1669850e-03	1.4283641e+00	1.8547575e+00	1.9161178e+00	1.9065157e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1805116e-03	1.4224099e+00	1.8459288e+00	1.9065404e+00	1.8970180e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1941951e-03	1.4164665e+00	1.8371242e+00	1.8969923e+00	1.8875498e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2080371e-03	1.4105346e+00	1.8283451e+00	1.8874747e+00	1.8781112e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2220396e-03	1.4046154e+00	1.8195929e+00	1.8779892e+00	1.8687028e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2362044e-03	1.3987094e+00	1.8108689e+00	1.8685372e+00	1.8593250e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2505333e-03	1.3928177e+00	1.8021743e+00	1.8591200e+00	1.8499781e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2650284e-03	1.3869411e+00	1.7935103e+00	1.8497390e+00	1.8406627e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2796915e-03	1.3810802e+00	1.7848781e+00	1.8403955e+00	1.8313792e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2945245e-03	1.3752360e+00	1.7762789e+00	1.8310907e+00	1.8221279e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3095295e-03	1.3694091e+00	1.7677137e+00	1.8218258e+00	1.8129093e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3247084e-03	1.3636003e+00	1.7591837e+00	1.8126019e+00	1.8037238e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3400632e-03	1.3578239e+00	1.7507138e+00	1.8034477e+00	1.7945718e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3555960e-03	1.3520806e+00	1.7423051e+00	1.7943642e+00	1.7854538e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3713089e-03	1.3463508e+00	1.7339226e+00	1.7853113e+00	1.7763701e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3872038e-03	1.3406355e+00	1.7255678e+00	1.7762905e+00	1.7673212e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4032831e-03	1.3349356e+00	1.7172420e+00	1.7673032e+00	1.7583076e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4195487e-03	1.3292520e+00	1.7089463e+00	1.7583508e+00	1.7493296e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4360028e-03	1.3235856e+00	1.7006822e+00	1.7494346e+00	1.7403876e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4526476e-03	1.3179372e+00	1.6924508e+00	1.7405560e+00	1.7314821e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4694854e-03	1.3123076e+00	1.6842533e+00	1.7317162e+00	1.7226135e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4865184e-03	1.3066977e+00	1.6760909e+00	1.7229164e+00	1.7137822e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5037488e-03	1.3011082e+00	1.6679645e+00	1.7141577e+00	1.7049887e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5211789e-03	1.2955399e+00	1.6598753e+00	1.7054413e+00	1.6962333e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5388110e-03	1.2899936e+00	1.6518242e+00	1.6967681e+00	1.6875165e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5566475e-03	1.2844972e+00	1.6438577e+00	1.6881948e+00	1.6788387e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5746908e-03	1.2790198e+00	1.6359237e+00	1.6796576e+00	1.6702003e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5929432e-03	1.2735602e+00	1.6280202e+00	1.6711539e+00	1.6616018e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6114072e-03	1.2681193e+00	1.6201484e+00	1.6626849e+00	1.6530435e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6300851e-03	1.2626980e+00	1.6123095e+00	1.6542520e+00	1.6445259e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6489796e-03	1.2572972e+00	1.6045047e+00	1.6458564e+00	1.6360494e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6680931e-03	1.2519178e+00	1.5967350e+00	1.6374993e+00	1.6276145e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6874282e-03	1.2465605e+00	1.5890016e+00	1.6291820e+00	1.6192215e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7069873e-03	1.2412262e+00	1.5813053e+00	1.6209055e+00	1.6108709e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7267732e-03	1.2359156e+00	1.5736473e+00	1.6126710e+00	1.6025630e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7467884e-03	1.2306296e+00	1.5660284e+00	1.6044794e+00	1.5942984e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7670356e-03	1.2253688e+00	1.5584494e+00	1.5963316e+00	1.5860774e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7875175e-03	1.2201450e+00	1.5509381e+00	1.5882574e+00	1.5779005e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8082368e-03	1.2149575e+00	1.5434922e+00	1.5802544e+00	1.5697681e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8291962e-03	1.2097921e+00	1.5360759e+00	1.5722844e+00	1.5616805e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8503986e-03	1.2046496e+00	1.5286905e+00	1.5643485e+00	1.5536383e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8718468e-03	1.1995308e+00	1.5213368e+00	1.5564482e+00	1.5456418e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8935436e-03	1.1944365e+00	1.5140161e+00	1.5485844e+00	1.5376914e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9154918e-03	1.1893673e+00	1.5067293e+00	1.5407583e+00	1.5297877e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9376945e-03	1.1843239e+00	1.4994773e+00	1.5329709e+00	1.5219309e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9601545e-03	1.1793070e+00	1.4922610e+00	1.5252233e+00	1.5141216e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9828748e-03	1.1743171e+00	1.4850812e+00	1.5175163e+00	1.5063601e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0058585e-03	1.1693548e+00	1.4779388e+00	1.5098509e+00	1.4986471e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0291087e-03	1.1644206e+00	1.4708344e+00	1.5022277e+00	1.4909867e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0526283e-03	1.1595149e+00	1.4637685e+00	1.4946477e+00	1.4833799e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0764205e-03	1.1546797e+00	1.4568044e+00	1.4871764e+00	1.4758259e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1004885e-03	1.1498662e+00	1.4498682e+00	1.4797373e+00	1.4683242e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1248355e-03	1.1450730e+00	1.4429585e+00	1.4723286e+00	1.4608739e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1494646e-03	1.1403010e+00	1.4360761e+00	1.4649514e+00	1.4534743e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1743793e-03	1.1355507e+00	1.4292219e+00	1.4576068e+00	1.4461248e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1995828e-03	1.1308228e+00	1.4223971e+00	1.4502959e+00	1.4388245e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2250784e-03	1.1261179e+00	1.4156023e+00	1.4430194e+00	1.4315729e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2508695e-03	1.1214365e+00	1.4088384e+00	1.4357785e+00	1.4243691e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2769595e-03	1.1167791e+00	1.4021063e+00	1.4285739e+00	1.4172125e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3033520e-03	1.1121461e+00	1.3954066e+00	1.4214064e+00	1.4101023e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3300504e-03	1.1075380e+00	1.3887400e+00	1.4142767e+00	1.4030378e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3570582e-03	1.1029552e+00	1.3821071e+00	1.4071856e+00	1.3960184e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3843791e-03	1.0984204e+00	1.3755374e+00	1.4001674e+00	1.3890432e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4120167e-03	1.0939289e+00	1.3690249e+00	1.3932151e+00	1.3821117e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4399746e-03	1.0894536e+00	1.3625350e+00	1.3862883e+00	1.3752229e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4682566e-03	1.0849953e+00	1.3560685e+00	1.3793880e+00	1.3683763e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4968665e-03	1.0805545e+00	1.3496265e+00	1.3725151e+00	1.3615712e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5258079e-03	1.0761317e+00	1.3432096e+00	1.3656707e+00	1.3548067e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5550848e-03	1.0717275e+00	1.3368188e+00	1.3588556e+00	1.3480823e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5847010e-03	1.0673423e+00	1.3304547e+00	1.3520709e+00	1.3413971e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6146606e-03	1.0629765e+00	1.3241180e+00	1.3453172e+00	1.3347505e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6449674e-03	1.0586307e+00	1.3178095e+00	1.3385955e+00	1.3281417e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6756255e-03	1.0543050e+00	1.3115297e+00	1.3319063e+00	1.3215700e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7066389e-03	1.0499999e+00	1.3052791e+00	1.3252505e+00	1.3150347e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7380118e-03	1.0457157e+00	1.2990583e+00	1.3186286e+00	1.3085352e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7697484e-03	1.0414964e+00	1.2929435e+00	1.3121058e+00	1.3020706e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8018528e-03	1.0372891e+00	1.2868433e+00	1.3056044e+00	1.2956403e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8343294e-03	1.0330937e+00	1.2807577e+00	1.2991245e+00	1.2892435e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8671824e-03	1.0289109e+00	1.2746877e+00	1.2926673e+00	1.2828795e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9004162e-03	1.0247411e+00	1.2686343e+00	1.2862336e+00	1.2765476e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9340352e-03	1.0205847e+00	1.2625987e+00	1.2798246e+00	1.2702472e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9680439e-03	1.0164424e+00	1.2565817e+00	1.2734412e+00	1.2639774e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0024468e-03	1.0123145e+00	1.2505845e+00	1.2670842e+00	1.2577376e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0372485e-03	1.0082014e+00	1.2446080e+00	1.2607547e+00	1.2515270e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0724536e-03	1.0041036e+00	1.2386531e+00	1.2544536e+00	1.2453449e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1080667e-03	1.0000213e+00	1.2327208e+00	1.2481815e+00	1.2391907e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1440926e-03	9.9595502e-01	1.2268121e+00	1.2419393e+00	1.2330635e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1805361e-03	9.9193960e-01	1.2209374e+00	1.2357529e+00	1.2269627e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2174020e-03	9.8796435e-01	1.2150946e+00	1.2296151e+00	1.2208876e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2546953e-03	9.8399153e-01	1.2092741e+00	1.2234989e+00	1.2148374e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2924208e-03	9.8002201e-01	1.2034768e+00	1.2174056e+00	1.2088115e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3305835e-03	9.7605667e-01	1.1977039e+00	1.2113361e+00	1.2028090e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3691887e-03	9.7209640e-01	1.1919561e+00	1.2052915e+00	1.1968294e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4082413e-03	9.6814211e-01	1.1862345e+00	1.1992729e+00	1.1908718e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4477466e-03	9.6419475e-01	1.1805401e+00	1.1932813e+00	1.1849356e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4877097e-03	9.6025526e-01	1.1748736e+00	1.1873176e+00	1.1790200e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5281361e-03	9.5632461e-01	1.1692360e+00	1.1813829e+00	1.1731244e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5690311e-03	9.5240381e-01	1.1636281e+00	1.1754780e+00	1.1672480e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6104001e-03	9.4849385e-01	1.1580507e+00	1.1696038e+00	1.1613900e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6522486e-03	9.4459516e-01	1.1525047e+00	1.1637615e+00	1.1555499e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6945822e-03	9.4066555e-01	1.1470093e+00	1.1579691e+00	1.1497268e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7374065e-03	9.3675974e-01	1.1415423e+00	1.1522059e+00	1.1439200e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7807272e-03	9.3287836e-01	1.1361044e+00	1.1464729e+00	1.1381289e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8245500e-03	9.2902198e-01	1.1306964e+00	1.1407709e+00	1.1323527e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8688807e-03	9.2519117e-01	1.1253189e+00	1.1351008e+00	1.1265907e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9137253e-03	9.2138644e-01	1.1199727e+00	1.1294633e+00	1.1208421e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9590897e-03	9.1760827e-01	1.1146582e+00	1.1238592e+00	1.1151063e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0049799e-03	9.1385711e-01	1.1093761e+00	1.1182892e+00	1.1093829e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0514020e-03	9.1013334e-01	1.1041269e+00	1.1127538e+00	1.1037030e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0983623e-03	9.0643731e-01	1.0989109e+00	1.1072538e+00	1.0980862e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1458668e-03	9.0276931e-01	1.0937286e+00	1.1017895e+00	1.0925309e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1939220e-03	8.9912958e-01	1.0885802e+00	1.0963614e+00	1.0870352e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2425341e-03	8.9554111e-01	1.0835100e+00	1.0910054e+00	1.0815973e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2917098e-03	8.9199483e-01	1.0785005e+00	1.0857076e+00	1.0762153e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3414554e-03	8.8846826e-01	1.0735080e+00	1.0804330e+00	1.0708876e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3917777e-03	8.8496183e-01	1.0685333e+00	1.0751823e+00	1.0656122e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4426832e-03	8.8147592e-01	1.0635773e+00	1.0699564e+00	1.0603875e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4941788e-03	8.7801088e-01	1.0586407e+00	1.0647561e+00	1.0552115e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5462713e-03	8.7456703e-01	1.0537243e+00	1.0595819e+00	1.0500825e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5989676e-03	8.7114462e-01	1.0488287e+00	1.0544346e+00	1.0449986e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6522747e-03	8.6774389e-01	1.0439547e+00	1.0493149e+00	1.0399582e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7061997e-03	8.6436501e-01	1.0391029e+00	1.0442232e+00	1.0349593e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7607497e-03	8.6100809e-01	1.0342740e+00	1.0391603e+00	1.0300002e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8159321e-03	8.5767319e-01	1.0294685e+00	1.0341264e+00	1.0250790e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8717540e-03	8.5436353e-01	1.0246883e+00	1.0291245e+00	1.0201940e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9282230e-03	8.5114972e-01	1.0199627e+00	1.0242075e+00	1.0153433e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9853466e-03	8.4794065e-01	1.0152551e+00	1.0193079e+00	1.0105252e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0431322e-03	8.4473692e-01	1.0105663e+00	1.0144268e+00	1.0057379e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1015877e-03	8.4153915e-01	1.0058970e+00	1.0095648e+00	1.0009795e+00
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1607207e-03	8.3834796e-01	1.0012479e+00	1.0047227e+00	9.9624820e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2205392e-03	8.3516398e-01	9.9661966e-01	9.9990141e-01	9.9154227e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2810510e-03	8.3198783e-01	9.9201301e-01	9.9510163e-01	9.8685987e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3422642e-03	8.2882014e-01	9.8742854e-01	9.9032411e-01	9.8219921e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4041869e-03	8.2566155e-01	9.8286686e-01	9.8556956e-01	9.7755847e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4668274e-03	8.2251270e-01	9.7832852e-01	9.8083866e-01	9.7293586e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5301939e-03	8.1937421e-01	9.7381404e-01	9.7613207e-01	9.6832957e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5942950e-03	8.1624673e-01	9.6932390e-01	9.7145040e-01	9.6373780e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6591390e-03	8.1312011e-01	9.6488057e-01	9.6680867e-01	9.5915874e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.7247347e-03	8.1000016e-01	9.6047386e-01	9.6220049e-01	9.5459060e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.7910906e-03	8.0689711e-01	9.5608446e-01	9.5761347e-01	9.5003156e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8582158e-03	8.0381140e-01	9.5171306e-01	9.5304835e-01	9.4547982e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.9261189e-03	8.0074342e-01	9.4736034e-01	9.4850581e-01	9.4093359e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.9948092e-03	7.9769352e-01	9.4302695e-01	9.4398652e-01	9.3639105e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.0642956e-03	7.9466205e-01	9.3871354e-01	9.3949112e-01	9.3186844e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.1345875e-03	7.9164932e-01	9.3442071e-01	9.3502021e-01	9.2738820e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.2056941e-03	7.8865559e-01	9.3014904e-01	9.3057437e-01	9.2294907e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.2776250e-03	7.8568109e-01	9.2589908e-01	9.2615411e-01	9.1854968e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.3503896e-03	7.8272601e-01	9.2167135e-01	9.2175993e-01	9.1418864e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.4239976e-03	7.7979049e-01	9.1746631e-01	9.1739226e-01	9.0986457e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.4984588e-03	7.7687836e-01	9.1328686e-01	9.1305479e-01	9.0557610e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.5737831e-03	7.7403564e-01	9.0916364e-01	9.0878855e-01	9.0132184e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.6499805e-03	7.7120072e-01	9.0505647e-01	9.0453928e-01	8.9710042e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.7270611e-03	7.6837411e-01	9.0096601e-01	9.0030770e-01	8.9291045e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.8050351e-03	7.6555631e-01	8.9689293e-01	8.9609450e-01	8.8875055e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.8839130e-03	7.6274782e-01	8.9283785e-01	8.9190037e-01	8.8461934e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.9637051e-03	7.5994913e-01	8.8880140e-01	8.8772596e-01	8.8051546e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.0444222e-03	7.5716074e-01	8.8478417e-01	8.8357194e-01	8.7643750e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.1260748e-03	7.5438311e-01	8.8078673e-01	8.7943890e-01	8.7238410e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.2086738e-03	7.5161672e-01	8.7680962e-01	8.7532744e-01	8.6835387e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.2922303e-03	7.4886204e-01	8.7285335e-01	8.7123812e-01	8.6434543e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.3767553e-03	7.4611951e-01	8.6891840e-01	8.6717147e-01	8.6035741e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.4622600e-03	7.4338958e-01	8.6500521e-01	8.6312799e-01	8.5638843e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.5487558e-03	7.4067450e-01	8.6113107e-01	8.5912462e-01	8.5243709e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.6362542e-03	7.3797367e-01	8.5728702e-01	8.5515270e-01	8.4850204e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.7247668e-03	7.3528601e-01	8.5345982e-01	8.5119929e-01	8.4458187e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.8143054e-03	7.3261194e-01	8.4965003e-01	8.4726502e-01	8.4067522e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.9048818e-03	7.2995184e-01	8.4585822e-01	8.4335049e-01	8.3678070e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.9965081e-03	7.2730610e-01	8.4208493e-01	8.3945628e-01	8.3289694e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.0891964e-03	7.2467506e-01	8.3833065e-01	8.3558293e-01	8.2903157e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.1829591e-03	7.2205905e-01	8.3459589e-01	8.3173096e-01	8.2519441e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.2778087e-03	7.1945839e-01	8.3088108e-01	8.2790088e-01	8.2138521e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.3737576e-03	7.1687336e-01	8.2718665e-01	8.2409313e-01	8.1760371e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.4708187e-03	7.1430421e-01	8.2351297e-01	8.2030814e-01	8.1384967e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.5690048e-03	7.1175116e-01	8.1986040e-01	8.1654627e-01	8.1012283e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.6683290e-03	7.0921701e-01	8.1623291e-01	8.1281154e-01	8.0642294e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.7688045e-03	7.0672336e-01	8.1266102e-01	8.0913440e-01	8.0274974e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.8704446e-03	7.0424032e-01	8.0910256e-01	8.0547285e-01	7.9910298e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.9732628e-03	7.0176823e-01	8.0555811e-01	8.0182747e-01	7.9548240e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.0772728e-03	6.9930746e-01	8.0202819e-01	7.9819882e-01	7.9188775e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.1824884e-03	6.9685834e-01	7.9851335e-01	7.9458746e-01	7.8831878e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.2889236e-03	6.9442118e-01	7.9501408e-01	7.9099391e-01	7.8477524e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.3965924e-03	6.9199629e-01	7.9153087e-01	7.8741867e-01	7.8125686e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.5055093e-03	6.8958394e-01	7.8806420e-01	7.8386222e-01	7.7776341e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.6156886e-03	6.8718439e-01	7.8461449e-01	7.8032501e-01	7.7429461e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.7271451e-03	6.8479787e-01	7.8118217e-01	7.7680746e-01	7.7085022e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.8398934e-03	6.8242459e-01	7.7776762e-01	7.7330996e-01	7.6742999e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.9539486e-03	6.8006474e-01	7.7437119e-01	7.6983284e-01	7.6403365e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0069326e-02	6.7773656e-01	7.7101192e-01	7.6639767e-01	7.6065968e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0186040e-02	6.7542902e-01	7.6767855e-01	7.6299160e-01	7.5730263e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0304108e-02	6.7312904e-01	7.6435773e-01	7.5959947e-01	7.5396196e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0423544e-02	6.7083701e-01	7.6105000e-01	7.5622181e-01	7.5063771e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0544364e-02	6.6855328e-01	7.5775588e-01	7.5285918e-01	7.4732991e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0666585e-02	6.6627819e-01	7.5447585e-01	7.4951207e-01	7.4403862e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0790222e-02	6.6401210e-01	7.5121041e-01	7.4618101e-01	7.4076386e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0915293e-02	6.6175532e-01	7.4796001e-01	7.4286646e-01	7.3750568e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1041813e-02	6.5950817e-01	7.4472511e-01	7.3956888e-01	7.3426412e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1169800e-02	6.5727097e-01	7.4150613e-01	7.3628871e-01	7.3103922e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1299270e-02	6.5504400e-01	7.3830345e-01	7.3302636e-01	7.2783101e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1430241e-02	6.5282753e-01	7.3511745e-01	7.2978220e-01	7.2463953e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1562730e-02	6.5062357e-01	7.3195129e-01	7.2655974e-01	7.2146484e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1696755e-02	6.4844272e-01	7.2882188e-01	7.2337793e-01	7.1830695e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1832334e-02	6.4626996e-01	7.2570508e-01	7.2020965e-01	7.1516592e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1969483e-02	6.4410565e-01	7.2260136e-01	7.1705538e-01	7.1204179e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2108223e-02	6.4195011e-01	7.1951119e-01	7.1391563e-01	7.0893458e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2248570e-02	6.3980367e-01	7.1643502e-01	7.1079087e-01	7.0584435e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2390545e-02	6.3766665e-01	7.1337328e-01	7.0768156e-01	7.0277113e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2534165e-02	6.3553935e-01	7.1032637e-01	7.0458813e-01	6.9971497e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2679450e-02	6.3342206e-01	7.0729469e-01	7.0151100e-01	6.9667589e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2826419e-02	6.3131506e-01	7.0427860e-01	6.9845057e-01	6.9365395e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2975091e-02	6.2921861e-01	7.0127843e-01	6.9540719e-01	6.9064918e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3125487e-02	6.2713295e-01	6.9829448e-01	6.9238120e-01	6.8766161e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3277625e-02	6.2505830e-01	6.9532705e-01	6.8937291e-01	6.8469130e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3431528e-02	6.2300371e-01	6.9239460e-01	6.8639995e-01	6.8173827e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3587214e-02	6.2096337e-01	6.8948501e-01	6.8345081e-01	6.7880258e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3744705e-02	6.1893168e-01	6.8658655e-01	6.8051435e-01	6.7588425e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3904021e-02	6.1690892e-01	6.8369966e-01	6.7759104e-01	6.7298333e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4065184e-02	6.1489537e-01	6.8082476e-01	6.7468130e-01	6.7009995e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4228215e-02	6.1289127e-01	6.7796228e-01	6.7178555e-01	6.6723496e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4393136e-02	6.1089688e-01	6.7511260e-01	6.6890419e-01	6.6438834e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4559968e-02	6.0891241e-01	6.7227609e-01	6.6603761e-01	6.6155984e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4728734e-02	6.0693807e-01	6.6945311e-01	6.6318614e-01	6.5874920e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4899456e-02	6.0497405e-01	6.6664399e-01	6.6035014e-01	6.5595618e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5072157e-02	6.0302052e-01	6.6384905e-01	6.5752989e-01	6.5318051e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5246860e-02	6.0107762e-01	6.6106856e-01	6.5472568e-01	6.5042195e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5423588e-02	5.9914907e-01	6.5830641e-01	6.5194188e-01	6.4768024e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5602365e-02	5.9725090e-01	6.5557891e-01	6.4919701e-01	6.4495513e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5783213e-02	5.9535841e-01	6.5286126e-01	6.4646280e-01	6.4224638e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5966158e-02	5.9347190e-01	6.5015387e-01	6.4373968e-01	6.3955372e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6151223e-02	5.9159164e-01	6.4745715e-01	6.4102805e-01	6.3687690e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6338434e-02	5.8971792e-01	6.4477147e-01	6.3832833e-01	6.3421567e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6527814e-02	5.8785099e-01	6.4209722e-01	6.3564088e-01	6.3156978e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6719390e-02	5.8599113e-01	6.3943474e-01	6.3296609e-01	6.2893898e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6913186e-02	5.8413857e-01	6.3678437e-01	6.3030429e-01	6.2632302e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7109228e-02	5.8229355e-01	6.3414644e-01	6.2765582e-01	6.2372163e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7307543e-02	5.8045631e-01	6.3152124e-01	6.2502099e-01	6.2113457e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7508157e-02	5.7862705e-01	6.2890904e-01	6.2240008e-01	6.1856159e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7711096e-02	5.7680597e-01	6.2631010e-01	6.1979335e-01	6.1600244e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7916387e-02	5.7500000e-01	6.2373766e-01	6.1721529e-01	6.1345685e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8124057e-02	5.7320438e-01	6.2118237e-01	6.1465566e-01	6.1092458e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8334135e-02	5.7141529e-01	6.1863680e-01	6.1210629e-01	6.0840538e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8546648e-02	5.6963299e-01	6.1610129e-01	6.0956755e-01	6.0589899e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8761624e-02	5.6785770e-01	6.1357616e-01	6.0703980e-01	6.0340517e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8979092e-02	5.6608964e-01	6.1106174e-01	6.0452339e-01	6.0092365e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9199081e-02	5.6432902e-01	6.0855831e-01	6.0201862e-01	5.9845419e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9421619e-02	5.6257603e-01	6.0606615e-01	5.9952581e-01	5.9599653e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9646737e-02	5.6083085e-01	6.0358552e-01	5.9704524e-01	5.9355042e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9874464e-02	5.5909364e-01	6.0111664e-01	5.9457718e-01	5.9111561e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0104831e-02	5.5736455e-01	5.9865974e-01	5.9212186e-01	5.8869238e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0337868e-02	5.5564370e-01	5.9621497e-01	5.8967950e-01	5.8628423e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0573607e-02	5.5393376e-01	5.9378752e-01	5.8725452e-01	5.8389159e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0812078e-02	5.5224356e-01	5.9139471e-01	5.8486162e-01	5.8151411e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1053312e-02	5.5055872e-01	5.8900822e-01	5.8247692e-01	5.7915143e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1297344e-02	5.4887944e-01	5.8662841e-01	5.8010076e-01	5.7680320e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1544203e-02	5.4720590e-01	5.8425563e-01	5.7773348e-01	5.7446907e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1793924e-02	5.4553828e-01	5.8189020e-01	5.7537539e-01	5.7214868e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2046540e-02	5.4387672e-01	5.7953245e-01	5.7302682e-01	5.6984169e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2302084e-02	5.4222138e-01	5.7718271e-01	5.7068803e-01	5.6754774e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2560589e-02	5.4057238e-01	5.7484128e-01	5.6835933e-01	5.6526647e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2822091e-02	5.3892984e-01	5.7250844e-01	5.6604095e-01	5.6299754e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3086625e-02	5.3729385e-01	5.7018447e-01	5.6373316e-01	5.6074060e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3354224e-02	5.3566450e-01	5.6786965e-01	5.6143615e-01	5.5849528e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3624925e-02	5.3404183e-01	5.6556420e-01	5.5915013e-01	5.5626125e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3898764e-02	5.3244339e-01	5.6327803e-01	5.5689026e-01	5.5403814e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4175777e-02	5.3085547e-01	5.6100377e-01	5.5464493e-01	5.5182561e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4456001e-02	5.2926894e-01	5.5873655e-01	5.5240646e-01	5.4962329e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4739473e-02	5.2768402e-01	5.5647668e-01	5.5017516e-01	5.4743085e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5026231e-02	5.2610097e-01	5.5422447e-01	5.4795136e-01	5.4524793e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5316312e-02	5.2452003e-01	5.5198021e-01	5.4573536e-01	5.4307417e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5609756e-02	5.2294144e-01	5.4974418e-01	5.4352747e-01	5.4090922e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5906602e-02	5.2136542e-01	5.4751664e-01	5.4132797e-01	5.3875273e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6206888e-02	5.1979224e-01	5.4529786e-01	5.3913712e-01	5.3660435e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6510655e-02	5.1822210e-01	5.4308806e-01	5.3695519e-01	5.3446373e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6817942e-02	5.1665526e-01	5.4088746e-01	5.3478243e-01	5.3233051e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7128792e-02	5.1509193e-01	5.3869626e-01	5.3261905e-01	5.3020434e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7443244e-02	5.1353154e-01	5.3651795e-01	5.3046786e-01	5.2808487e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7761342e-02	5.1197214e-01	5.3436160e-01	5.2833606e-01	5.2597174e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8083126e-02	5.1041777e-01	5.3221157e-01	5.2621142e-01	5.2386461e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8408641e-02	5.0886862e-01	5.3006814e-01	5.2409421e-01	5.2176312e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8737928e-02	5.0732483e-01	5.2793157e-01	5.2198470e-01	5.1966692e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9071032e-02	5.0578656e-01	5.2580212e-01	5.1988315e-01	5.1757566e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9407998e-02	5.0425393e-01	5.2368002e-01	5.1778978e-01	5.1548898e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9748869e-02	5.0272707e-01	5.2156552e-01	5.1570483e-01	5.1340653e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0093691e-02	5.0120608e-01	5.1945882e-01	5.1362850e-01	5.1132839e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0442510e-02	4.9969105e-01	5.1736012e-01	5.1156097e-01	5.0926228e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0795372e-02	4.9818205e-01	5.1526959e-01	5.0950242e-01	5.0721080e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1152325e-02	4.9667914e-01	5.1318740e-01	5.0745299e-01	5.0517342e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1513414e-02	4.9518234e-01	5.1111368e-01	5.0541281e-01	5.0314961e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1878690e-02	4.9370641e-01	5.0906202e-01	5.0339717e-01	5.0113885e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2248199e-02	4.9223908e-01	5.0702130e-01	5.0139351e-01	4.9914063e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2621991e-02	4.9077350e-01	5.0498536e-01	4.9939483e-01	4.9715440e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3000116e-02	4.8930982e-01	5.0295443e-01	4.9740139e-01	4.9517966e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3382623e-02	4.8784822e-01	5.0092876e-01	4.9541343e-01	4.9321588e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3769565e-02	4.8638885e-01	4.9890856e-01	4.9343117e-01	4.9126252e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4160991e-02	4.8493186e-01	4.9689404e-01	4.9145485e-01	4.8931908e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4556955e-02	4.8347740e-01	4.9488542e-01	4.8948466e-01	4.8738502e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4957508e-02	4.8202561e-01	4.9288288e-01	4.8752080e-01	4.8545982e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5362704e-02	4.8057662e-01	4.9088659e-01	4.8556346e-01	4.8354295e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5772597e-02	4.7913056e-01	4.8889670e-01	4.8361281e-01	4.8163390e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6187241e-02	4.7768752e-01	4.8691337e-01	4.8166897e-01	4.7973214e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6606691e-02	4.7624906e-01	4.8494002e-01	4.7973534e-01	4.7783715e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7031002e-02	4.7481833e-01	4.8298382e-01	4.7781888e-01	4.7594839e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7460233e-02	4.7338954e-01	4.8103133e-01	4.7590652e-01	4.7406535e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7894438e-02	4.7196283e-01	4.7908275e-01	4.7399849e-01	4.7218751e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8333676e-02	4.7053832e-01	4.7713829e-01	4.7209498e-01	4.7031433e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8778006e-02	4.6911614e-01	4.7519812e-01	4.7019619e-01	4.6844530e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9227486e-02	4.6769638e-01	4.7326244e-01	4.6830232e-01	4.6657989e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9682175e-02	4.6627916e-01	4.7133140e-01	4.6641354e-01	4.6471758e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0142136e-02	4.6486455e-01	4.6940515e-01	4.6453000e-01	4.6285810e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0607427e-02	4.6345265e-01	4.6748383e-01	4.6265185e-01	4.6100503e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1078112e-02	4.6204350e-01	4.6556756e-01	4.6077923e-01	4.5915943e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1554253e-02	4.6063718e-01	4.6365645e-01	4.5891225e-01	4.5732101e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2035912e-02	4.5923371e-01	4.6175057e-01	4.5705101e-01	4.5548952e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2523155e-02	4.5784144e-01	4.5986366e-01	4.5520730e-01	4.5366469e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3016045e-02	4.5645310e-01	4.5798380e-01	4.5337091e-01	4.5184625e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3514648e-02	4.5506526e-01	4.5610539e-01	4.5153708e-01	4.5003392e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4019031e-02	4.5367804e-01	4.5422866e-01	4.4970600e-01	4.4822744e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4529260e-02	4.5229152e-01	4.5235378e-01	4.4787784e-01	4.4642655e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5045403e-02	4.5090579e-01	4.5048095e-01	4.4605276e-01	4.4463096e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5567529e-02	4.4952092e-01	4.4861035e-01	4.4423093e-01	4.4284042e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6095707e-02	4.4813697e-01	4.4674214e-01	4.4241250e-01	4.4105466e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6630007e-02	4.4675402e-01	4.4487650e-01	4.4059760e-01	4.3927340e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7170500e-02	4.4537209e-01	4.4301357e-01	4.3878635e-01	4.3749637e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7717258e-02	4.4399123e-01	4.4115350e-01	4.3697886e-01	4.3572332e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8270354e-02	4.4261147e-01	4.3929642e-01	4.3517522e-01	4.3395397e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8829861e-02	4.4123652e-01	4.3744450e-01	4.3337904e-01	4.3218804e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9395853e-02	4.3987264e-01	4.3560130e-01	4.3159629e-01	4.3042528e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9968405e-02	4.3850669e-01	4.3375966e-01	4.2981459e-01	4.2866541e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0547594e-02	4.3713877e-01	4.3191972e-01	4.2803410e-01	4.2690816e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1133496e-02	4.3576902e-01	4.3008164e-01	4.2625498e-01	4.2515327e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1726190e-02	4.3439754e-01	4.2824556e-01	4.2447738e-01	4.2340047e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2325753e-02	4.3302445e-01	4.2641160e-01	4.2270145e-01	4.2164949e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2932266e-02	4.3164985e-01	4.2457988e-01	4.2092731e-01	4.1990005e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3545810e-02	4.3027387e-01	4.2275051e-01	4.1915510e-01	4.1815190e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4166465e-02	4.2889660e-01	4.2092357e-01	4.1738494e-01	4.1640475e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4794314e-02	4.2751815e-01	4.1909915e-01	4.1561691e-01	4.1465835e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5429440e-02	4.2613861e-01	4.1727731e-01	4.1385112e-01	4.1291242e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6071928e-02	4.2475807e-01	4.1545808e-01	4.1208763e-01	4.1116670e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6721864e-02	4.2337450e-01	4.1365191e-01	4.1033339e-01	4.0942092e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.7379333e-02	4.2198993e-01	4.1184924e-01	4.0858214e-01	4.0767480e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8044422e-02	4.2060520e-01	4.1004634e-01	4.0683143e-01	4.0592808e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8717221e-02	4.1922035e-01	4.0824332e-01	4.0508138e-01	4.0418049e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.9397819e-02	4.1783541e-01	4.0644029e-01	4.0333208e-01	4.0243176e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.0086305e-02	4.1645039e-01	4.0463734e-01	4.0158363e-01	4.0068169e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.0782771e-02	4.1506531e-01	4.0283457e-01	3.9983610e-01	3.9893491e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.1487311e-02	4.1368015e-01	4.0103205e-01	3.9808957e-01	3.9719403e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.2200016e-02	4.1229490e-01	3.9922984e-01	3.9634408e-01	3.9545854e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.2920983e-02	4.1090952e-01	3.9742799e-01	3.9459967e-01	3.9372791e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.3650307e-02	4.0952397e-01	3.9562655e-01	3.9285637e-01	3.9200161e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.4388084e-02	4.0813816e-01	3.9382552e-01	3.9111418e-01	3.9027912e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.5134413e-02	4.0675665e-01	3.9202855e-01	3.8937736e-01	3.8855991e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.5889392e-02	4.0538543e-01	3.9024039e-01	3.8765149e-01	3.8684346e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.6653123e-02	4.0401010e-01	3.8844983e-01	3.8592337e-01	3.8512924e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.7425706e-02	4.0263071e-01	3.8665697e-01	3.8419308e-01	3.8341672e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.8207244e-02	4.0124726e-01	3.8486188e-01	3.8246071e-01	3.8170538e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.8997841e-02	3.9985979e-01	3.8306463e-01	3.8072633e-01	3.7999470e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.9797602e-02	3.9846832e-01	3.8126530e-01	3.7899000e-01	3.7828414e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.0606634e-02	3.9707284e-01	3.7946392e-01	3.7725179e-01	3.7657319e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.1425042e-02	3.9567338e-01	3.7766054e-01	3.7551173e-01	3.7486131e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.2252937e-02	3.9426991e-01	3.7585520e-01	3.7376988e-01	3.7314799e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.3090428e-02	3.9286243e-01	3.7404792e-01	3.7202626e-01	3.7143269e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.3937627e-02	3.9145092e-01	3.7223870e-01	3.7028087e-01	3.6971489e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.4794646e-02	3.9003536e-01	3.7042753e-01	3.6853373e-01	3.6799407e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.5661598e-02	3.8861636e-01	3.6862246e-01	3.6679090e-01	3.6626969e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.6538599e-02	3.8719325e-01	3.6681574e-01	3.6504654e-01	3.6454124e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.7425766e-02	3.8576576e-01	3.6500481e-01	3.6329871e-01	3.6280819e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.8323216e-02	3.8433384e-01	3.6318971e-01	3.6154745e-01	3.6107000e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.9231068e-02	3.8289740e-01	3.6137047e-01	3.5979275e-01	3.5932617e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.0149444e-02	3.8145638e-01	3.5954713e-01	3.5803465e-01	3.5757625e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.1078464e-02	3.8001067e-01	3.5771970e-01	3.5627312e-01	3.5582430e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.2018253e-02	3.7856017e-01	3.5588818e-01	3.5450815e-01	3.5407230e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.2968935e-02	3.7710475e-01	3.5405257e-01	3.5273972e-01	3.5231972e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.3930636e-02	3.7564427e-01	3.5221287e-01	3.5096779e-01	3.5056602e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.4903485e-02	3.7417858e-01	3.5036903e-01	3.4919229e-01	3.4881066e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.5887610e-02	3.7270751e-01	3.4852102e-01	3.4741315e-01	3.4705311e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.6883142e-02	3.7123614e-01	3.4667058e-01	3.4563333e-01	3.4529281e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.7890213e-02	3.6976921e-01	3.4481929e-01	3.4385557e-01	3.4352924e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.8908958e-02	3.6829196e-01	3.4296217e-01	3.4207137e-01	3.4176185e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.9939511e-02	3.6680451e-01	3.4109923e-01	3.4028080e-01	3.3999010e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.0982009e-02	3.6530695e-01	3.3923048e-01	3.3848391e-01	3.3821346e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.2036590e-02	3.6379941e-01	3.3735592e-01	3.3668075e-01	3.3643139e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.3103396e-02	3.6228200e-01	3.3547554e-01	3.3487135e-01	3.3464335e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.4182567e-02	3.6075486e-01	3.3358931e-01	3.3305577e-01	3.3284879e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.5274247e-02	3.5921813e-01	3.3169721e-01	3.3123403e-01	3.3104718e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.6378580e-02	3.5767197e-01	3.2979920e-01	3.2940617e-01	3.2923799e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.7495714e-02	3.5611653e-01	3.2789521e-01	3.2757220e-01	3.2742066e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.8625797e-02	3.5455200e-01	3.2598519e-01	3.2573215e-01	3.2559467e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.9768978e-02	3.5297856e-01	3.2406904e-01	3.2388602e-01	3.2375947e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0092541e-01	3.5139429e-01	3.2214646e-01	3.2203311e-01	3.2191638e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0209525e-01	3.4980279e-01	3.2021769e-01	3.2017455e-01	3.2006881e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0327864e-01	3.4820452e-01	3.1828262e-01	3.1831040e-01	3.1821651e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0447576e-01	3.4659913e-01	3.1634104e-01	3.1644046e-01	3.1635913e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0568675e-01	3.4498663e-01	3.1439309e-01	3.1456487e-01	3.1449631e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0691177e-01	3.4336610e-01	3.1243801e-01	3.1268281e-01	3.1262771e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0815100e-01	3.4173689e-01	3.1047534e-01	3.1079376e-01	3.1075296e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.0940459e-01	3.4009865e-01	3.0850488e-01	3.0889752e-01	3.0887172e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1067271e-01	3.3845134e-01	3.0652696e-01	3.0699422e-01	3.0698362e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1195553e-01	3.3679422e-01	3.0454080e-01	3.0508328e-01	3.0508832e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1325321e-01	3.3512651e-01	3.0254552e-01	3.0316399e-01	3.0318546e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1456594e-01	3.3344784e-01	3.0054104e-01	3.0123621e-01	3.0127468e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1589389e-01	3.3175843e-01	2.9852744e-01	2.9930007e-01	2.9935564e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1723723e-01	3.3005774e-01	2.9650459e-01	2.9735532e-01	2.9742798e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1859613e-01	3.2834394e-01	2.9447199e-01	2.9540097e-01	2.9549133e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.1997079e-01	3.2661690e-01	2.9242962e-01	2.9343698e-01	2.9354536e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2136139e-01	3.2487657e-01	2.9037745e-01	2.9146335e-01	2.9158970e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2276810e-01	3.2312297e-01	2.8831549e-01	2.8948015e-01	2.8962400e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2419112e-01	3.2135540e-01	2.8624355e-01	2.8748683e-01	2.8764791e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2563063e-01	3.1957378e-01	2.8416160e-01	2.8548337e-01	2.8566108e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2708683e-01	3.1777804e-01	2.8206959e-01	2.8346974e-01	2.8366348e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.2855990e-01	3.1596802e-01	2.7996766e-01	2.8144595e-01	2.8165513e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3005006e-01	3.1414382e-01	2.7785541e-01	2.7941191e-01	2.7963608e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3155748e-01	3.1230533e-01	2.7573283e-01	2.7736757e-01	2.7760637e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3308237e-01	3.1045248e-01	2.7359988e-01	2.7531290e-01	2.7556602e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3462495e-01	3.0858488e-01	2.7145619e-01	2.7324770e-01	2.7351508e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3618540e-01	3.0670288e-01	2.6930224e-01	2.7117216e-01	2.7145359e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3776394e-01	3.0480640e-01	2.6713801e-01	2.6908623e-01	2.6938156e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.3936077e-01	3.0289525e-01	2.6496332e-01	2.6698979e-01	2.6729906e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4097612e-01	3.0096866e-01	2.6277892e-01	2.6488301e-01	2.6520609e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4261019e-01	2.9902727e-01	2.6058333e-01	2.6276534e-01	2.6310272e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4426320e-01	2.9707115e-01	2.5837598e-01	2.6063654e-01	2.6098896e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4593536e-01	2.9509989e-01	2.5615690e-01	2.5849652e-01	2.5886486e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4762692e-01	2.9311463e-01	2.5392646e-01	2.5634581e-01	2.5673045e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.4933807e-01	2.9111327e-01	2.5168439e-01	2.5418367e-01	2.5458576e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5106907e-01	2.8909368e-01	2.4943041e-01	2.5200932e-01	2.5243010e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5282012e-01	2.8705594e-01	2.4716470e-01	2.4982288e-01	2.5026083e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5459148e-01	2.8500006e-01	2.4488677e-01	2.4762423e-01	2.4807805e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5638336e-01	2.8292621e-01	2.4259708e-01	2.4541362e-01	2.4588219e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.5819602e-01	2.8083476e-01	2.4029732e-01	2.4319174e-01	2.4367366e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6002969e-01	2.7872581e-01	2.3798737e-01	2.4095860e-01	2.4145289e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6188461e-01	2.7659879e-01	2.3566743e-01	2.3871417e-01	2.3922028e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6376103e-01	2.7445275e-01	2.3333789e-01	2.3645836e-01	2.3697626e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6565920e-01	2.7229183e-01	2.3099644e-01	2.3419154e-01	2.3472123e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6757937e-01	2.7011551e-01	2.2864323e-01	2.3191365e-01	2.3245563e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.6952180e-01	2.6792333e-01	2.2627842e-01	2.2962466e-01	2.3017985e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7148674e-01	2.6571823e-01	2.2390279e-01	2.2732581e-01	2.2789433e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7347447e-01	2.6349308e-01	2.2151531e-01	2.2501460e-01	2.2559947e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7548523e-01	2.6124806e-01	2.1911628e-01	2.2269124e-01	2.2329552e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7751929e-01	2.5898338e-01	2.1670605e-01	2.2035598e-01	2.2097864e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.7957694e-01	2.5669908e-01	2.1428305e-01	2.1800854e-01	2.1864772e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8165843e-01	2.5439574e-01	2.1185083e-01	2.1565005e-01	2.1630351e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8376405e-01	2.5207364e-01	2.0940977e-01	2.1328078e-01	2.1394676e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8589408e-01	2.4973304e-01	2.0695980e-01	2.1090089e-01	2.1157823e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.8804880e-01	2.4737145e-01	2.0450295e-01	2.0851025e-01	2.0919865e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9022849e-01	2.4499319e-01	2.0203595e-01	2.0610943e-01	2.0680879e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9243345e-01	2.4259962e-01	1.9955784e-01	2.0369870e-01	2.0440938e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9466396e-01	2.4019025e-01	1.9706911e-01	2.0127815e-01	2.0200118e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9692033e-01	2.3776798e-01	1.9456904e-01	1.9884869e-01	1.9958494e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	1.9920286e-01	2.3532840e-01	1.9205955e-01	1.9640945e-01	1.9716141e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0151184e-01	2.3286775e-01	1.8954237e-01	1.9395973e-01	1.9472960e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0384758e-01	2.3038664e-01	1.8701764e-01	1.9149992e-01	1.9228454e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0621040e-01	2.2788361e-01	1.8448607e-01	1.8902989e-01	1.8982694e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.0860061e-01	2.2536053e-01	1.8194749e-01	1.8655033e-01	1.8735803e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1101852e-01	2.2282248e-01	1.7940091e-01	1.8406272e-01	1.8487900e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1346445e-01	2.2026925e-01	1.7684674e-01	1.8156726e-01	1.8239109e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1593874e-01	2.1770150e-01	1.7428547e-01	1.7906449e-01	1.7989550e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.1844171e-01	2.1511987e-01	1.7171760e-01	1.7655492e-01	1.7739345e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2097369e-01	2.1251984e-01	1.6914330e-01	1.7403724e-01	1.7488615e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2353502e-01	2.0990188e-01	1.6656310e-01	1.7151195e-01	1.7237481e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2612604e-01	2.0726644e-01	1.6397749e-01	1.6897950e-01	1.6985976e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.2874709e-01	2.0461358e-01	1.6138613e-01	1.6643996e-01	1.6733517e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3139852e-01	2.0194477e-01	1.5879147e-01	1.6389481e-01	1.6480106e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3408068e-01	1.9926051e-01	1.5619389e-01	1.6134450e-01	1.6225899e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3679394e-01	1.9656130e-01	1.5359380e-01	1.5878950e-01	1.5971051e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.3953864e-01	1.9384584e-01	1.5099218e-01	1.5622989e-01	1.5715718e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4231515e-01	1.9111783e-01	1.4838843e-01	1.5366684e-01	1.5460056e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4512385e-01	1.8837783e-01	1.4578298e-01	1.5110084e-01	1.5204221e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.4796511e-01	1.8562601e-01	1.4317640e-01	1.4853233e-01	1.4948369e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5083930e-01	1.8286383e-01	1.4056935e-01	1.4596221e-01	1.4692614e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5374680e-01	1.8008957e-01	1.3796235e-01	1.4339024e-01	1.4436420e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5668801e-01	1.7730302e-01	1.3535601e-01	1.4081676e-01	1.4179715e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.5966330e-01	1.7450474e-01	1.3275099e-01	1.3824237e-01	1.3922677e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6267309e-01	1.7169516e-01	1.3014779e-01	1.3566765e-01	1.3665485e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6571776e-01	1.6887512e-01	1.2754735e-01	1.3309331e-01	1.3408317e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.6879772e-01	1.6604543e-01	1.2495060e-01	1.3052009e-01	1.3151351e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7191338e-01	1.6320671e-01	1.2235820e-01	1.2794866e-01	1.2894768e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7506516e-01	1.6035949e-01	1.1977118e-01	1.2537971e-01	1.2638743e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.7825347e-01	1.5750457e-01	1.1719007e-01	1.2281395e-01	1.2382913e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8147873e-01	1.5464297e-01	1.1461502e-01	1.2025217e-01	1.2126993e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8474138e-01	1.5177540e-01	1.1204695e-01	1.1769511e-01	1.1871220e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.8804185e-01	1.4890284e-01	1.0948636e-01	1.1514352e-01	1.1615833e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9138057e-01	1.4602621e-01	1.0693392e-01	1.1259818e-01	1.1361069e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9475799e-01	1.4314527e-01	1.0439247e-01	1.1006007e-01	1.1107166e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	2.9817456e-01	1.4026103e-01	1.0186269e-01	1.0752999e-01	1.0854361e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0163073e-01	1.3737435e-01	9.9345409e-02	1.0500877e-01	1.0602778e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0512697e-01	1.3448433e-01	9.6842281e-02	1.0249687e-01	1.0351883e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.0866372e-01	1.3159649e-01	9.4352025e-02	9.9996037e-02	1.0101746e-01
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1224148e-01	1.2871147e-01	9.1875650e-02	9.7507066e-02	9.8525814e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1586070e-01	1.2582994e-01	8.9414194e-02	9.5030778e-02	9.6046019e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.1952187e-01	1.2295515e-01	8.6968044e-02	9.2568638e-02	9.3580212e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2322548e-01	1.2008337e-01	8.4539456e-02	9.0120421e-02	9.1130527e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.2697202e-01	1.1721551e-01	8.2129503e-02	8.7687041e-02	8.8697850e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3076199e-01	1.1435293e-01	7.9739164e-02	8.5269542e-02	8.6277667e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3459588e-01	1.1149542e-01	7.7369051e-02	8.2868270e-02	8.3871424e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.3847422e-01	1.0864703e-01	7.5020769e-02	8.0485432e-02	8.1481604e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4239751e-01	1.0580976e-01	7.2695446e-02	7.8122336e-02	7.9110690e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.4636627e-01	1.0298477e-01	7.0394021e-02	7.5779928e-02	7.6761164e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5038104e-01	1.0017290e-01	6.8117513e-02	7.3459065e-02	7.4435471e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5444234e-01	9.7375845e-02	6.5866789e-02	7.1160856e-02	7.2131080e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.5855072e-01	9.4595159e-02	6.3642756e-02	6.8886371e-02	6.9846888e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6270672e-01	9.1832040e-02	6.1446412e-02	6.6636576e-02	6.7585270e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.6691089e-01	8.9087809e-02	5.9278568e-02	6.4412421e-02	6.5348603e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7116379e-01	8.6363658e-02	5.7140384e-02	6.2214913e-02	6.3139263e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7546599e-01	8.3660741e-02	5.5033186e-02	6.0045090e-02	6.0959586e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.7981805e-01	8.0980431e-02	5.2957915e-02	5.7903945e-02	5.8807951e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8422056e-01	7.8323856e-02	5.0915470e-02	5.5792366e-02	5.6683767e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.8867410e-01	7.5692377e-02	4.8906778e-02	5.3711322e-02	5.4589009e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9317926e-01	7.3088479e-02	4.6932905e-02	5.1662222e-02	5.2525651e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	3.9773664e-01	7.0513503e-02	4.4994756e-02	4.9646008e-02	5.0495668e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0234685e-01	6.7968778e-02	4.3093181e-02	4.7663592e-02	4.8500493e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.0701049e-01	6.5455498e-02	4.1228831e-02	4.5715766e-02	4.6538750e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1172819e-01	6.2975555e-02	3.9403132e-02	4.3803795e-02	4.4611396e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.1650058e-01	6.0530332e-02	3.7616865e-02	4.1928557e-02	4.2719871e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2132828e-01	5.8121234e-02	3.5870791e-02	4.0090919e-02	4.0865619e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.2621194e-01	5.5748777e-02	3.4165413e-02	3.8291376e-02	3.9050018e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3115220e-01	5.3415997e-02	3.2501852e-02	3.6531390e-02	3.7272996e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.3614973e-01	5.1124265e-02	3.0880766e-02	3.4811744e-02	3.5535073e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4120519e-01	4.8874844e-02	2.9302749e-02	3.3133153e-02	3.3837315e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.4631924e-01	4.6668375e-02	2.7768298e-02	3.1496138e-02	3.2180794e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5149257e-01	4.4507117e-02	2.6278022e-02	2.9901616e-02	3.0566591e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.5672587e-01	4.2392463e-02	2.4832403e-02	2.8350245e-02	2.8995743e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6201983e-01	4.0325515e-02	2.3431847e-02	2.6842567e-02	2.7468524e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.6737515e-01	3.8306945e-02	2.2076760e-02	2.5379049e-02	2.5985047e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7279254e-01	3.6338360e-02	2.0767372e-02	2.3960194e-02	2.4545420e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.7827273e-01	3.4421081e-02	1.9503888e-02	2.2586430e-02	2.3150332e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8381643e-01	3.2556003e-02	1.8286497e-02	2.1258102e-02	2.1801899e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.8942440e-01	3.0743701e-02	1.7115440e-02	1.9975540e-02	2.0499577e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	4.9509737e-01	2.8985249e-02	1.5990661e-02	1.8738934e-02	1.9242529e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0083609e-01	2.7281838e-02	1.4911963e-02	1.7548384e-02	1.8029985e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.0664133e-01	2.5634093e-02	1.3879284e-02	1.6404001e-02	1.6864680e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1251387e-01	2.4042414e-02	1.2892652e-02	1.5305916e-02	1.5747132e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.1845447e-01	2.2507298e-02	1.1951846e-02	1.4254096e-02	1.4675519e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.2446392e-01	2.1029696e-02	1.1056003e-02	1.3248120e-02	1.3648018e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3054304e-01	1.9609879e-02	1.0204801e-02	1.2287836e-02	1.2666142e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.3669262e-01	1.8248010e-02	9.3979536e-03	1.1373092e-02	1.1732247e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4291348e-01	1.6944100e-02	8.6354266e-03	1.0503883e-02	1.0843759e-02
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.4920644e-01	1.5698393e-02	7.9153078e-03	9.6789092e-03	9.9980683e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.5557235e-01	1.4510764e-02	7.2370346e-03	8.8977556e-03	9.1964282e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6201205e-01	1.3380977e-02	6.5999344e-03	8.1599030e-03	8.4416696e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.6852638e-01	1.2309051e-02	6.0044690e-03	7.4657228e-03	7.7300452e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.7511623e-01	1.1293863e-02	5.4475281e-03	6.8127137e-03	7.0577272e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8178246e-01	1.0334865e-02	4.9282600e-03	6.2001607e-03	6.4271147e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.8852596e-01	9.4314101e-03	4.4457952e-03	5.6273143e-03	5.8397298e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	5.9534763e-01	8.5836799e-03	4.0007374e-03	5.0945750e-03	5.2910632e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.0224836e-01	7.7891959e-03	3.5894276e-03	4.5989302e-03	4.7772973e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.0922909e-01	7.0467368e-03	3.2103943e-03	4.1390825e-03	4.3031751e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.1629072e-01	6.3553151e-03	2.8626770e-03	3.7141149e-03	3.8665894e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.2343421e-01	5.7151132e-03	2.5463601e-03	3.3242649e-03	3.4623905e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.3066050e-01	5.1230400e-03	2.2586688e-03	2.9666423e-03	3.0895803e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.3797055e-01	4.5768789e-03	1.9976156e-03	2.6392301e-03	2.7519027e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.4536533e-01	4.0753974e-03	1.7620977e-03	2.3409918e-03	2.4441554e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.5284583e-01	3.6180568e-03	1.5524952e-03	2.0719624e-03	2.1617703e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.6041303e-01	3.2024840e-03	1.3659393e-03	1.8297251e-03	1.9090412e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.6806794e-01	2.8258570e-03	1.1989222e-03	1.6113518e-03	1.6830425e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.7581159e-01	2.4865917e-03	1.0504723e-03	1.4157643e-03	1.4783499e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.8364499e-01	2.1845124e-03	9.2055900e-04	1.2429048e-03	1.2971079e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.9156919e-01	1.9174677e-03	8.0786820e-04	1.0913102e-03	1.1387123e-03
9.1188000e+01	9.1188000e+01	1.0000000e+03	6.9958524e-01	1.6790253e-03	7.0828660e-04	9.5645832e-04	9.9729266e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.0769420e-01	1.4677717e-03	6.2101963e-04	8.3743982e-04	8.7250251e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.1589716e-01	1.2828328e-03	5.4568177e-04	7.3376492e-04	7.6563758e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.2419519e-01	1.1242647e-03	4.8257551e-04	6.4565601e-04	6.7151921e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.3258941e-01	9.8500421e-04	4.2697785e-04	5.6804546e-04	5.8915870e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.4108093e-01	8.6382559e-04	3.7834109e-04	5.0023966e-04	5.1985117e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.4967088e-01	7.5938681e-04	3.3606729e-04	4.4147982e-04	4.5917997e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.5836039e-01	6.7296501e-04	3.0192486e-04	3.9303981e-04	4.0655988e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.6715062e-01	5.9809363e-04	2.7090733e-04	3.5028512e-04	3.6254837e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.7604274e-01	5.3356378e-04	2.4270869e-04	3.1263881e-04	3.2354506e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.8503793e-01	4.7817805e-04	2.1709737e-04	2.7956218e-04	2.8985710e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	7.9413739e-01	4.3346322e-04	1.9360865e-04	2.5143212e-04	2.6097536e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.0334232e-01	3.9284869e-04	1.7235707e-04	2.2585674e-04	2.3432088e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.1265394e-01	3.5529370e-04	1.5301000e-04	2.0231361e-04	2.1055909e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.2207349e-01	3.2081230e-04	1.3512260e-04	1.8062570e-04	1.8887569e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.3160223e-01	2.8942297e-04	1.1821522e-04	1.6060273e-04	1.6821982e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.4124142e-01	2.6061128e-04	1.0187639e-04	1.4190375e-04	1.4904632e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.5099233e-01	2.3269545e-04	8.6171637e-05	1.2398691e-04	1.3071370e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.6085627e-01	2.0527172e-04	7.1502788e-05	1.0683568e-04	1.1302373e-04
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.7083455e-01	1.7864348e-04	5.7763129e-05	9.0539219e-05	9.6183153e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.8092848e-01	1.5253507e-04	4.5071545e-05	7.5069485e-05	8.0183517e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	8.9113941e-01	1.2696561e-04	3.3822397e-05	6.0574834e-05	6.5012567e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.0146870e-01	1.0282558e-04	2.4041306e-05	4.7369003e-05	5.1143021e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.1191771e-01	8.0032171e-05	1.5831375e-05	3.5483485e-05	3.8600285e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.2248784e-01	5.9278435e-05	9.5104586e-06	2.5231477e-05	2.7608363e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.3318050e-01	4.1416594e-05	4.7479539e-06	1.6783658e-05	1.8538651e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.4399709e-01	2.6339256e-05	1.7019915e-06	1.0117505e-05	1.1307726e-05
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.5493905e-01	1.4836180e-05	1.4279968e-07	5.3649301e-06	5.9845349e-06
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.6600785e-01	7.0439420e-06	-4.8502934e-07	2.3380703e-06	2.6967575e-06
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.7720494e-01	2.0830740e-06	-3.1694090e-07	6.4665339e-07	6.9265114e-07
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.8853183e-01	5.3190906e-07	-1.3688479e-09	1.7055430e-07	1.2106506e-07
9.1188000e+01	9.1188000e+01	1.0000000e+03	9.9999000e-01	2.3960722e-10	-1.0999409e-10	5.6755697e-11	3.9515017e-10

